ROCK: Causal Inference Principles for Reasoning about Commonsense Causality

Commonsense causality reasoning (CCR) aims at identifying plausible causes and effects in natural language descriptions that are deemed reasonable by an average person. Although being of great academic and practical interest, this problem is still shadowed by the lack of a well-posed theoretical framework; existing work usually relies on deep language models wholeheartedly, and is potentially susceptible to confounding co-occurrences. Motivated by classical causal principles, we articulate the central question of CCR and draw parallels between human subjects in observational studies and natural languages to adopt CCR to the potential-outcomes framework, which is the first such attempt for commonsense tasks. We propose a novel framework, ROCK, to Reason O(A)bout Commonsense K(C)ausality, which utilizes temporal signals as incidental supervision, and balances confounding effects using temporal propensities that are analogous to propensity scores. The ROCK implementation is modular and zero-shot, and demonstrates good CCR capabilities.

==> figs/graph/multi_t.tikz <==
\begin{tikzpicture}[>=latex',line join=bevel,]
%%
\node (T_k) at (27.0bp,85.0bp) [draw,ellipse] {$T_k$};
  \node (-cdots) at (119.25bp,18.0bp) [draw,ellipse] {$\cdots$};
  \node (T_1) at (211.49bp,110.0bp) [draw,ellipse] {$T_1$};
  \node (C) at (301.49bp,64.0bp) [draw,ellipse] {$C$};
  \node (E) at (391.49bp,87.0bp) [draw,ellipse] {$E$};
  \draw [->] (T_k) ..controls (58.958bp,61.788bp) and (77.031bp,48.662bp)  .. (-cdots);
  \draw [->] (T_k) ..controls (85.754bp,92.962bp) and (139.22bp,100.21bp)  .. (T_1);
  \draw [->] (T_k) ..controls (103.75bp,79.128bp) and (208.08bp,71.147bp)  .. (C);
  \draw [->] (T_k) ..controls (86.585bp,113.88bp) and (167.87bp,146.63bp)  .. (238.49bp,137.0bp) .. controls (281.84bp,131.09bp) and (329.39bp,113.71bp)  .. (E);
  \draw [->] (-cdots) ..controls (149.78bp,48.455bp) and (172.34bp,70.951bp)  .. (T_1);
  \draw [->] (-cdots) ..controls (178.43bp,32.939bp) and (231.32bp,46.287bp)  .. (C);
  \draw [->] (-cdots) ..controls (190.16bp,13.114bp) and (268.04bp,12.806bp)  .. (328.49bp,37.0bp) .. controls (343.73bp,43.096bp) and (358.24bp,54.127bp)  .. (E);
  \draw [->] (T_1) ..controls (244.56bp,93.101bp) and (258.51bp,85.969bp)  .. (C);
  \draw [->] (T_1) ..controls (268.9bp,102.67bp) and (319.96bp,96.141bp)  .. (E);
  \draw [->] (C) ..controls (336.15bp,72.856bp) and (346.56bp,75.518bp)  .. (E);
%
\end{tikzpicture}

==> figs/graph/single_t.tikz <==
\begin{tikzpicture}[>=latex',line join=bevel,]
%%
\node (T) at (27.0bp,18.0bp) [draw,ellipse] {$X$};
  \node (C) at (117.0bp,41.0bp) [draw,ellipse] {$D$};
  \node (E) at (207.0bp,18.0bp) [draw,ellipse] {$Y$};
  \draw [->] (T) ..controls (61.652bp,26.856bp) and (72.07bp,29.518bp)  .. (C);
  \draw [->] (T) ..controls (65.109bp,15.146bp) and (78.17bp,14.375bp)  .. (90.0bp,14.0bp) .. controls (113.99bp,13.239bp) and (120.01bp,13.239bp)  .. (144.0bp,14.0bp) .. controls (152.41bp,14.267bp) and (161.44bp,14.733bp)  .. (E);
  \draw [->] (C) ..controls (151.65bp,32.144bp) and (162.07bp,29.482bp)  .. (E);
%
\end{tikzpicture}


==> tables/raw_data/eg_copa_dev_0_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had nothing to drink, but now he stood, his hand on my knee.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the sound of distant traffic.}} & & & \\
{\small $\sfX_{7}$: \texttt{He had been standing facing the wall.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had been sitting on the edge, gazing at her, his face soft, his eyes.}} & & & \\
{\small $\sfX_{9}$: \texttt{He'd only looked out the front window at all the trees, all the leaves, and.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was sitting on the edge of the bed, with a shirt and a pair of shorts.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had put a couple of sticks in the toilet tank to make it warm.}} & & & \\
{\small $\sfX_{12}$: \texttt{He had been sitting in the armchair by the living room couch.}} & & & \\
{\small $\sfX_{13}$: \texttt{He'd been standing still..}} & & & \\
{\small $\sfX_{14}$: \texttt{I’d been thinking about the boy, his fingers in his ears, eyes squeezed.}} & & & \\
{\small $\sfX_{16}$: \texttt{He'd heard a scream, but it had cut off.}} & & & \\
{\small $\sfX_{18}$: \texttt{The water had been running down the sink and draining out of place.}} & & & \\
{\small $\sfX_{20}$: \texttt{He'd been standing there, staring at the bathroom.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even have imagined the idea.}} & & & \\
{\small $\sfX_{22}$: \texttt{He was drinking, but he hadn't done any washing.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd been watching the window.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been standing next to me.}} & & & \\
{\small $\sfX_{27}$: \texttt{He turned to the side of the sink, and I had a good look at his face.}} & & & \\
{\small $\sfX_{29}$: \texttt{The bathroom had been a refuge from it all.}} & & & \\
{\small $\sfX_{30}$: \texttt{He'd stared into the mirror.}} & & & \\
{\small $\sfX_{31}$: \texttt{It had smelled of the chlorine in the pool; now it was a scent of soap and.}} & & & \\
{\small $\sfX_{32}$: \texttt{He'd let the water run awhile, and listened to it, and watched it flow slowly.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel anything.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did not know whether he had taken a shower, had washed dishes, or if he.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just a man.}} & & & \\
{\small $\sfX_{38}$: \texttt{The sound had come from the bedroom.}} & & & \\
{\small $\sfX_{41}$: \texttt{He had been sitting on a plastic chair with a white towel draped over his head.}} & & & \\
{\small $\sfX_{42}$: \texttt{It had been boiling.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd been able to smell it.}} & & & \\
{\small $\sfX_{44}$: \texttt{The water was turned off for some reason.}} & & & \\
{\small $\sfX_{46}$: \texttt{The glass had already been filled.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been sitting on the toilet.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in the little room.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not wanted to talk.}} & & & \\
{\small $\sfX_{56}$: \texttt{The water had been pouring out of the sink, where he'd been scrubbing his face.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been standing with his back to me.}} & & & \\
{\small $\sfX_{58}$: \texttt{He had been trying to reach the bathroom..}} & & & \\
{\small $\sfX_{60}$: \texttt{He turned all the lights off.}} & & & \\
{\small $\sfX_{63}$: \texttt{He’d sat quietly, looking out the window, his hands folded, a slight.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd been leaning against the counter.}} & & & \\
{\small $\sfX_{68}$: \texttt{He had stood silent and motionless.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would have had to call someone to check the temperature.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d looked at the mirror and seen that he was a young, handsome.}} & & & \\
{\small $\sfX_{71}$: \texttt{As he prepared for his shower, he'd opened the bottle of lotion to apply some.}} & & & \\
{\small $\sfX_{72}$: \texttt{He'd been standing there in his undershirt, barefoot, one arm propped against.}} & & & \\
{\small $\sfX_{74}$: \texttt{Without hesitation, he'd opened a cabinet door for a glass of water.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had turned to his wife.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had the girl not arrived, would he have given the same thought to the tap, to.}} & & & \\
{\small $\sfX_{81}$: \texttt{He’d been looking out the window.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been lying naked, sprawled over the edge of the bathtub, her hair.}} & & & \\
{\small $\sfX_{84}$: \texttt{He'd been fiddling with the TV.}} & & & \\
{\small $\sfX_{85}$: \texttt{He checked the oven to see if it had been turned off.}} & & & \\
{\small $\sfX_{87}$: \texttt{He'd stood at the other side of the door, where the wall was covered with pictures.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man had heard the tap-tap-tap of something being poured into a glass.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd watched him through the door, watching the water run down the sink.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been cleaning up.}} & & & \\
{\small $\sfX_{94}$: \texttt{He had been the owner of a very, very large and powerful handgun; and he kept.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been able to reach his mouth with the water spigot.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of noise, as he splashed and splashed with his foot, creating.}} & & & \\

==> tables/raw_data/eg_copa_dev_0_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The man turned on the faucet.}} \\
{\small $\sfA_{1}$: \texttt{The man chose to turned on the faucet.}} \\
{\small $\sfA_{2}$: \texttt{At first the faucet was not working because of broken turned on the faucet.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{The woman turned on the faucet.}} \\
{\small $\sfA_{4}$: \texttt{The man opened the door to his bedroom, but there were still some people who walked on the faucet.}} \\
{\small $\sfA_{5}$: \texttt{The man was able to open the bottle for the first time since he had a headache on the faucet.}} \\
{\small $\sfA_{6}$: \texttt{The man was able to fix the home but not the washing machine because the home was in perfect condition on the faucet.}} \\
{\small $\sfA_{7}$: \texttt{The man turned on EMPTY.}} \\
{\small $\sfA_{8}$: \texttt{The man turned on the lights but the faucet didn't light because the faucet was working.}} \\
{\small $\sfA_{9}$: \texttt{No one turned on the faucet.}} \\
{\small $\sfA_{10}$: \texttt{No one was turned on the faucet.}} \\
{\small $\sfA_{11}$: \texttt{The man didn't turn on the faucet.}} \\
{\small $\sfA_{12}$: \texttt{The man turned on nozzles in his bathroom but not in his sink, because the faucet had a leak.}} \\
{\small $\sfA_{13}$: \texttt{The man turned on nothing but the faucet and didn't need to clean the sink because the sink was already well.}} \\
{\small $\sfA_{14}$: \texttt{The man turned on nozzles but didn't need to cap the Fansheets because the Fansheets were essential.}} \\
{\small $\sfA_{15}$: \texttt{The man turned on the faucet.}} \\
\egtbhlt {\small $\sfA_{16}$: \texttt{He turned on the faucet.}} \\
{\small $\sfA_{17}$: \texttt{In the first movie, the Fat Lady is played by Elizabeth Spriggs, in the third film by Dawn French. turned on the faucet.}} \\
{\small $\sfA_{18}$: \texttt{The man ran on the faucet.}} \\
{\small $\sfA_{19}$: \texttt{The man poured water from the watering can into the lawn on the faucet.}} \\
{\small $\sfA_{20}$: \texttt{The man poured water from the watering can from the garden into the cup until the watering can on the faucet.}} \\
{\small $\sfA_{21}$: \texttt{The man turned on the lights out.}} \\
{\small $\sfA_{22}$: \texttt{The man turned on electricity.}} \\

==> tables/raw_data/eg_copa_dev_0_1_dist.txt <==
\, \\
$0$ \\
$0.0582$ \\
$0.1694$ \\
$0.0248$ \\
$0.0839$ \\
$0.0835$ \\
$0.1711$ \\
$0.0539$ \\
$0.1534$ \\
$0.0712$ \\
$0.0922$ \\
$0.1299$ \\
$0.1683$ \\
$0.1788$ \\
$0.1530$ \\
$0.0000$ \\
$0.0386$ \\
$0.2983$ \\
$0.0465$ \\
$0.0498$ \\
$0.1954$ \\
$0.0510$ \\
$0.0451$ \\

==> tables/raw_data/eg_copa_dev_0_1_pdy.txt <==
\, \\
$0.4557$ \\
$0.4743$ \\
$0.1774$ \\
$0.4535$ \\
$0.2596$ \\
$0.2642$ \\
$0.1977$ \\
$0.2431$ \\
$0.2105$ \\
$0.4689$ \\
$0.4388$ \\
$0.3519$ \\
$0.2226$ \\
$0.2084$ \\
$0.1053$ \\
$0.4557$ \\
$0.4959$ \\
$0.0109$ \\
$0.4599$ \\
$0.3400$ \\
$0.2345$ \\
$0.3731$ \\
$0.4089$ \\

==> tables/raw_data/eg_copa_dev_0_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had nothing to drink, but now he stood, his hand on my knee.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the sound of distant traffic.}} & & & \\
{\small $\sfX_{7}$: \texttt{He had been standing facing the wall.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had been sitting on the edge, gazing at her, his face soft, his eyes.}} & & & \\
{\small $\sfX_{9}$: \texttt{He'd only looked out the front window at all the trees, all the leaves, and.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was sitting on the edge of the bed, with a shirt and a pair of shorts.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had put a couple of sticks in the toilet tank to make it warm.}} & & & \\
{\small $\sfX_{12}$: \texttt{He had been sitting in the armchair by the living room couch.}} & & & \\
{\small $\sfX_{13}$: \texttt{He'd been standing still..}} & & & \\
{\small $\sfX_{14}$: \texttt{I’d been thinking about the boy, his fingers in his ears, eyes squeezed.}} & & & \\
{\small $\sfX_{16}$: \texttt{He'd heard a scream, but it had cut off.}} & & & \\
{\small $\sfX_{18}$: \texttt{The water had been running down the sink and draining out of place.}} & & & \\
{\small $\sfX_{20}$: \texttt{He'd been standing there, staring at the bathroom.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even have imagined the idea.}} & & & \\
{\small $\sfX_{22}$: \texttt{He was drinking, but he hadn't done any washing.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd been watching the window.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been standing next to me.}} & & & \\
{\small $\sfX_{27}$: \texttt{He turned to the side of the sink, and I had a good look at his face.}} & & & \\
{\small $\sfX_{29}$: \texttt{The bathroom had been a refuge from it all.}} & & & \\
{\small $\sfX_{30}$: \texttt{He'd stared into the mirror.}} & & & \\
{\small $\sfX_{31}$: \texttt{It had smelled of the chlorine in the pool; now it was a scent of soap and.}} & & & \\
{\small $\sfX_{32}$: \texttt{He'd let the water run awhile, and listened to it, and watched it flow slowly.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel anything.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did not know whether he had taken a shower, had washed dishes, or if he.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just a man.}} & & & \\
{\small $\sfX_{38}$: \texttt{The sound had come from the bedroom.}} & & & \\
{\small $\sfX_{41}$: \texttt{He had been sitting on a plastic chair with a white towel draped over his head.}} & & & \\
{\small $\sfX_{42}$: \texttt{It had been boiling.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd been able to smell it.}} & & & \\
{\small $\sfX_{44}$: \texttt{The water was turned off for some reason.}} & & & \\
{\small $\sfX_{46}$: \texttt{The glass had already been filled.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been sitting on the toilet.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in the little room.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not wanted to talk.}} & & & \\
{\small $\sfX_{56}$: \texttt{The water had been pouring out of the sink, where he'd been scrubbing his face.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been standing with his back to me.}} & & & \\
{\small $\sfX_{58}$: \texttt{He had been trying to reach the bathroom..}} & & & \\
{\small $\sfX_{60}$: \texttt{He turned all the lights off.}} & & & \\
{\small $\sfX_{63}$: \texttt{He’d sat quietly, looking out the window, his hands folded, a slight.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd been leaning against the counter.}} & & & \\
{\small $\sfX_{68}$: \texttt{He had stood silent and motionless.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would have had to call someone to check the temperature.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d looked at the mirror and seen that he was a young, handsome.}} & & & \\
{\small $\sfX_{71}$: \texttt{As he prepared for his shower, he'd opened the bottle of lotion to apply some.}} & & & \\
{\small $\sfX_{72}$: \texttt{He'd been standing there in his undershirt, barefoot, one arm propped against.}} & & & \\
{\small $\sfX_{74}$: \texttt{Without hesitation, he'd opened a cabinet door for a glass of water.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had turned to his wife.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had the girl not arrived, would he have given the same thought to the tap, to.}} & & & \\
{\small $\sfX_{81}$: \texttt{He’d been looking out the window.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been lying naked, sprawled over the edge of the bathtub, her hair.}} & & & \\
{\small $\sfX_{84}$: \texttt{He'd been fiddling with the TV.}} & & & \\
{\small $\sfX_{85}$: \texttt{He checked the oven to see if it had been turned off.}} & & & \\
{\small $\sfX_{87}$: \texttt{He'd stood at the other side of the door, where the wall was covered with pictures.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man had heard the tap-tap-tap of something being poured into a glass.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd watched him through the door, watching the water run down the sink.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been cleaning up.}} & & & \\
{\small $\sfX_{94}$: \texttt{He had been the owner of a very, very large and powerful handgun; and he kept.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been able to reach his mouth with the water spigot.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of noise, as he splashed and splashed with his foot, creating.}} & & & \\

==> tables/raw_data/eg_copa_dev_0_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The man turned on the faucet.}} \\
{\small $\sfA_{1}$: \texttt{The man chose to turned on the faucet.}} \\
{\small $\sfA_{2}$: \texttt{At first the faucet was not working because of broken turned on the faucet.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{The woman turned on the faucet.}} \\
{\small $\sfA_{4}$: \texttt{The man opened the door to his bedroom, but there were still some people who walked on the faucet.}} \\
{\small $\sfA_{5}$: \texttt{The man was able to open the bottle for the first time since he had a headache on the faucet.}} \\
{\small $\sfA_{6}$: \texttt{The man was able to fix the home but not the washing machine because the home was in perfect condition on the faucet.}} \\
{\small $\sfA_{7}$: \texttt{The man turned on EMPTY.}} \\
{\small $\sfA_{8}$: \texttt{The man turned on the lights but the faucet didn't light because the faucet was working.}} \\
{\small $\sfA_{9}$: \texttt{No one turned on the faucet.}} \\
{\small $\sfA_{10}$: \texttt{No one was turned on the faucet.}} \\
{\small $\sfA_{11}$: \texttt{The man didn't turn on the faucet.}} \\
{\small $\sfA_{12}$: \texttt{The man turned on nozzles in his bathroom but not in his sink, because the faucet had a leak.}} \\
{\small $\sfA_{13}$: \texttt{The man turned on nothing but the faucet and didn't need to clean the sink because the sink was already well.}} \\
{\small $\sfA_{14}$: \texttt{The man turned on nozzles but didn't need to cap the Fansheets because the Fansheets were essential.}} \\
{\small $\sfA_{15}$: \texttt{The man turned on the faucet.}} \\
\egtbhlt {\small $\sfA_{16}$: \texttt{He turned on the faucet.}} \\
{\small $\sfA_{17}$: \texttt{In the first movie, the Fat Lady is played by Elizabeth Spriggs, in the third film by Dawn French. turned on the faucet.}} \\
{\small $\sfA_{18}$: \texttt{The man ran on the faucet.}} \\
{\small $\sfA_{19}$: \texttt{The man poured water from the watering can into the lawn on the faucet.}} \\
{\small $\sfA_{20}$: \texttt{The man poured water from the watering can from the garden into the cup until the watering can on the faucet.}} \\
{\small $\sfA_{21}$: \texttt{The man turned on the lights out.}} \\
{\small $\sfA_{22}$: \texttt{The man turned on electricity.}} \\

==> tables/raw_data/eg_copa_dev_0_2_dist.txt <==
\, \\
$0$ \\
$0.0582$ \\
$0.1694$ \\
$0.0248$ \\
$0.0839$ \\
$0.0835$ \\
$0.1711$ \\
$0.0539$ \\
$0.1534$ \\
$0.0712$ \\
$0.0922$ \\
$0.1299$ \\
$0.1683$ \\
$0.1788$ \\
$0.1530$ \\
$0.0000$ \\
$0.0386$ \\
$0.2983$ \\
$0.0465$ \\
$0.0498$ \\
$0.1954$ \\
$0.0510$ \\
$0.0451$ \\

==> tables/raw_data/eg_copa_dev_0_2_pdy.txt <==
\, \\
$0.5248$ \\
$0.5436$ \\
$0.5600$ \\
$0.5265$ \\
$0.4769$ \\
$0.4997$ \\
$0.4446$ \\
$0.5090$ \\
$0.3514$ \\
$0.5308$ \\
$0.5443$ \\
$0.5625$ \\
$0.4474$ \\
$0.3540$ \\
$0.3370$ \\
$0.5248$ \\
$0.5271$ \\
$0.4850$ \\
$0.5272$ \\
$0.5314$ \\
$0.2919$ \\
$0.5261$ \\
$0.5123$ \\

==> tables/raw_data/eg_copa_dev_13_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{She worked with the Office of the Comptroller of the Currency as a legal.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the opportunity to help set up a family's business.}} & & & \\
{\small $\sfX_{3}$: \texttt{She worked as a receptionist at a local law firm.}} & & & \\
{\small $\sfX_{5}$: \texttt{She taught school at the University of Maryland in Washington as well as at the.}} & & & \\
{\small $\sfX_{6}$: \texttt{She performed the following tasks: (1) she assisted the firm.}} & & & \\
{\small $\sfX_{7}$: \texttt{She had been a staff reporter for the _New York Post.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had worked for a private equity firm.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted to stay in fashion, and had attended some of Milan’.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had worked in the field of real estate as an independent consultant.}} & & & \\
{\small $\sfX_{12}$: \texttt{She served as a staff member and assistant to United States Senator Edward Brooke.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had been a lawyer.}} & & & \\
{\small $\sfX_{14}$: \texttt{She worked as a secretary in the New Mexico Attorney General's office.}} & & & \\
{\small $\sfX_{16}$: \texttt{She worked as a journalist at the _Daily Herald_ in Ljub.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had worked in the legal department of a large, New York-based.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through different jobs with the company and finally became the marketing manager in.}} & & & \\
{\small $\sfX_{19}$: \texttt{She worked as a secretary at a manufacturing company that later became a distributor of.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a business associate in New York of the owners of the firm's.}} & & & \\
{\small $\sfX_{21}$: \texttt{She had worked as a marketing manager in the marketing and sales department of a.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a teacher in the public school system.}} & & & \\
{\small $\sfX_{23}$: \texttt{She worked for a large accounting firm.}} & & & \\
{\small $\sfX_{25}$: \texttt{She served as the Chief of Staff of the New York State Assembly for several.}} & & & \\
{\small $\sfX_{26}$: \texttt{She spent a decade in the advertising industry as an account executive and creative director.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she joined a firm that she’s now leading as a.}} & & & \\
{\small $\sfX_{31}$: \texttt{She worked for a major retail franchise company, where she worked in a variety.}} & & & \\
{\small $\sfX_{32}$: \texttt{She held numerous positions in government, including two years as assistant city manager of.}} & & & \\
{\small $\sfX_{33}$: \texttt{She worked for the New York City Department of Buildings.}} & & & \\
{\small $\sfX_{36}$: \texttt{He worked as a clerk in a downtown office.}} & & & \\
{\small $\sfX_{38}$: \texttt{She held the position of assistant to the president.}} & & & \\
{\small $\sfX_{41}$: \texttt{Ms. Nienhuis worked for a short time in the firm.}} & & & \\
{\small $\sfX_{42}$: \texttt{She worked as a social worker for a year and a half, and as.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been working at the hospital as a medical assistant.}} & & & \\
{\small $\sfX_{44}$: \texttt{She also was a partner in a law firm.}} & & & \\
{\small $\sfX_{46}$: \texttt{She used to work in a call centre and.}} & & & \\
{\small $\sfX_{52}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had worked in human resources at a large bank, but she was fired.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd worked as a sales clerk at a department store.}} & & & \\
{\small $\sfX_{60}$: \texttt{She had worked as an account manager (and manager and assistant manager) in.}} & & & \\
{\small $\sfX_{63}$: \texttt{She was the head of the Department of Health and Human Services in the state.}} & & & \\
{\small $\sfX_{65}$: \texttt{She served as a law clerk for the Honorable Stephen Reinhardt of the.}} & & & \\
{\small $\sfX_{68}$: \texttt{Lavinia was a housewife.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would be a member of the firm's executive committee.}} & & & \\
{\small $\sfX_{71}$: \texttt{She had been an assistant to a lawyer, and she had a degree in.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a clerk in the firm of Hallett & Co.}} & & & \\
{\small $\sfX_{74}$: \texttt{She worked in her hometown on a variety of projects and also volunteered with church.}} & & & \\
{\small $\sfX_{75}$: \texttt{She held a variety of jobs with the URS corporation, which had been.}} & & & \\
{\small $\sfX_{80}$: \texttt{She worked for the American Public Health Association as director of training and program development.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a senior account executive at Chase.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was an art professor, and after that, she did some sort of.}} & & & \\
{\small $\sfX_{85}$: \texttt{She worked as a legal secretary at a small local law firm where her primary.}} & & & \\
{\small $\sfX_{86}$: \texttt{She worked as a sales representative at one of the top five accounting firms in.}} & & & \\
{\small $\sfX_{88}$: \texttt{The company was a “hot” name in the financial services industry.}} & & & \\
{\small $\sfX_{90}$: \texttt{She was in a long-term relationship.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been an attorney for a major law firm.}} & & & \\
{\small $\sfX_{96}$: \texttt{She worked as a sales person in the cosmetics division of a large corporation in.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had worked in a similar position in the pharmaceutical industry.}} & & & \\
{\small $\sfX_{100}$: \texttt{She was a lawyer in private practice.}} & & & \\

==> tables/raw_data/eg_copa_dev_13_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{She aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{1}$: \texttt{She is well known aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{2}$: \texttt{Bob saw a opportunity and did well aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{3}$: \texttt{She aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{4}$: \texttt{She applied for a position at a senior executive level to hold an executive position in the firm.}} \\
{\small $\sfA_{5}$: \texttt{She gained considerable popularity also by replacing Adam Rodriguez to hold an executive position in the firm.}} \\
{\small $\sfA_{6}$: \texttt{She was demanding to hold an executive position in the firm.}} \\
{\small $\sfA_{7}$: \texttt{She aspired to attain success in being an executive while at the firm, because she thought she was better at being an.}} \\
{\small $\sfA_{8}$: \texttt{She aspired to complete the English alphabet book with pencils instead of pens because the pens were useless at that time.}} \\
{\small $\sfA_{9}$: \texttt{She aspired to be a civil servant but never got to hold a job because the job was too stressful.}} \\
{\small $\sfA_{10}$: \texttt{She took aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{11}$: \texttt{Her business really floundered on the coast, but prospered in the city, since the coast was so lucrative aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{12}$: \texttt{She was also aspired to hold an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{13}$: \texttt{She aspired to remain an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{14}$: \texttt{She aspired to maintain an executive position in the firm.}} \\
{\small $\sfA_{15}$: \texttt{She aspired to hold the top spot at a talent show but became bored instead.}} \\
{\small $\sfA_{16}$: \texttt{She aspired to hold more officesecurities while working at the company.}} \\
{\small $\sfA_{17}$: \texttt{She aspired to hold the reign over executive office with one hand while she used the other.}} \\
{\small $\sfA_{18}$: \texttt{She was barely aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{19}$: \texttt{She never held aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{20}$: \texttt{She never sought to hold an executive position in the firm.}} \\
{\small $\sfA_{21}$: \texttt{She never placed an administrative or scientific point to hold an executive position in the firm.}} \\
{\small $\sfA_{22}$: \texttt{She aspired not to hold an administrative position in the company but to take an executive one in the kitchen.}} \\
{\small $\sfA_{23}$: \texttt{She aspired to hold a position in the company while not being considered.}} \\
{\small $\sfA_{24}$: \texttt{She aspired to hold onto an executive position while working as a janitor.}} \\
{\small $\sfA_{25}$: \texttt{She was never aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{26}$: \texttt{No one saw her and was not impressed aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{27}$: \texttt{She was not aspired to hold an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{28}$: \texttt{She aspired to keep an executive position in the firm.}} \\
{\small $\sfA_{29}$: \texttt{She aspired to never hold an executive position in the firm.}} \\
{\small $\sfA_{30}$: \texttt{She aspired to not hold an executive position in the firm.}} \\
{\small $\sfA_{31}$: \texttt{She aspired to hold the same administrative position and to remain in the board.}} \\
{\small $\sfA_{32}$: \texttt{She aspired to hold the top administrative position in the company while she was still a teen and worked only for senior.}} \\
{\small $\sfA_{33}$: \texttt{She aspired to hold the power, but instead sat in the chair because the position made her feel unappealing.}} \\
{\small $\sfA_{34}$: \texttt{She worked aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{35}$: \texttt{Sue made a chart to draw on her computer instead of a pencil because the pencil was flimsy aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{36}$: \texttt{Elizabeth Margaret Newman( Shirley Temple) aspired to hold an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{37}$: \texttt{She tried to hold an executive position in the firm.}} \\
{\small $\sfA_{38}$: \texttt{She failed to hold an executive position in the firm.}} \\
{\small $\sfA_{39}$: \texttt{She bore the least resistance from her male counterpart to hold an executive position in the firm.}} \\
{\small $\sfA_{40}$: \texttt{She aspired to remain in it, to be an administrative assistant.}} \\
{\small $\sfA_{41}$: \texttt{She aspired to become a top executive for a company while working at an intern.}} \\
{\small $\sfA_{42}$: \texttt{She aspired to hold back in management but excelled at the firm..}} \\
{\small $\sfA_{43}$: \texttt{She was aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{44}$: \texttt{Bob had always aspired to hold an executive position in the firm.}} \\
{\small $\sfA_{45}$: \texttt{She disliked aspired to hold an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{46}$: \texttt{She aspired to remain an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{47}$: \texttt{She aspired to remain in an executive position in the firm.}} \\
\egtbhlt {\small $\sfA_{48}$: \texttt{She aspired to hold more positions at the other company.}} \\
{\small $\sfA_{49}$: \texttt{She aspired to hold top executive positions at Herculaneum,Qwiki, ClusterFlunk and HighGround.}} \\
{\small $\sfA_{50}$: \texttt{She aspired to hold senior positions at a faster rate than competing managers because she was competitive to hold senior.}} \\

==> tables/raw_data/eg_copa_dev_13_1_dist.txt <==
\, \\
$0$ \\
$0.0853$ \\
$0.0617$ \\
$0.0000$ \\
$0.0537$ \\
$0.0723$ \\
$0.0512$ \\
$0.1326$ \\
$0.0924$ \\
$0.1197$ \\
$0.0705$ \\
$0.1044$ \\
$0.0403$ \\
$0.0195$ \\
$0.0247$ \\
$0.0658$ \\
$0.0740$ \\
$0.0959$ \\
$0.0547$ \\
$0.1297$ \\
$0.0977$ \\
$0.1185$ \\
$0.0726$ \\
$0.0645$ \\
$0.0465$ \\
$0.1483$ \\
$0.0776$ \\
$0.0888$ \\
$0.0302$ \\
$0.0634$ \\
$0.0472$ \\
$0.0459$ \\
$0.0840$ \\
$0.1634$ \\
$0.0438$ \\
$0.1688$ \\
$0.0814$ \\
$0.0387$ \\
$0.0491$ \\
$0.0829$ \\
$0.0502$ \\
$0.0753$ \\
$0.2087$ \\
$0.0449$ \\
$0.1475$ \\
$0.0783$ \\
$0.0195$ \\
$0.0256$ \\
$0.0377$ \\
$0.0756$ \\
$0.1217$ \\

==> tables/raw_data/eg_copa_dev_13_1_pdy.txt <==
\, \\
$0.5110$ \\
$0.4780$ \\
$0.4974$ \\
$0.5110$ \\
$0.5000$ \\
$0.4739$ \\
$0.5050$ \\
$0.3255$ \\
$0.4932$ \\
$0.5225$ \\
$0.4868$ \\
$0.5009$ \\
$0.5044$ \\
$0.5095$ \\
$0.5140$ \\
$0.4854$ \\
$0.5133$ \\
$0.4809$ \\
$0.5378$ \\
$0.4736$ \\
$0.5126$ \\
$0.5444$ \\
$0.4938$ \\
$0.4943$ \\
$0.5140$ \\
$0.4930$ \\
$0.5261$ \\
$0.5351$ \\
$0.5138$ \\
$0.5147$ \\
$0.5139$ \\
$0.5009$ \\
$0.5024$ \\
$0.5126$ \\
$0.5049$ \\
$0.4746$ \\
$0.4951$ \\
$0.5060$ \\
$0.5149$ \\
$0.5038$ \\
$0.5092$ \\
$0.5144$ \\
$0.4143$ \\
$0.5157$ \\
$0.5520$ \\
$0.5167$ \\
$0.5095$ \\
$0.5131$ \\
$0.5218$ \\
$0.5385$ \\
$0.4925$ \\

==> tables/raw_data/eg_copa_dev_13_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{She had written to her union, to the FBI and, later, to a special.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the matter of what she believed was a cover-up.}} & & & \\
{\small $\sfX_{3}$: \texttt{She couldn't work.}} & & & \\
{\small $\sfX_{5}$: \texttt{She worked at the office of an organization that was suing the Justice Department.}} & & & \\
{\small $\sfX_{6}$: \texttt{She told the Washington Post, she’d complained to them.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had worked for a private company, which gave her some insight into how government worked.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted to stay because she thought the military was her home, that she would be.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had heard a couple of gossip reports that the men were being held in a kind.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been a whistleblower.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was the US Department of Defense, and she was an expert in the field of.}} & & & \\
{\small $\sfX_{16}$: \texttt{She said, she had found them to be “very honorable, very dedicated soldiers.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been a journalist.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through nine jobs with the company and was let go from her last, despite.}} & & & \\
{\small $\sfX_{19}$: \texttt{She worked for the U.S. State Department in Iraq where she met the man.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a judge.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even tell them the real reason.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a member of the FBI’s Joint Terrorism Task Force and she witnessed.}} & & & \\
{\small $\sfX_{23}$: \texttt{She felt like a member of a secret society — a group of people who all saw.}} & & & \\
{\small $\sfX_{25}$: \texttt{She says, she was pressured to participate in and support the CIA’s torture.}} & & & \\
{\small $\sfX_{26}$: \texttt{She said, she had also observed the mayor’s nephew and the mayor himself.}} & & & \\
{\small $\sfX_{29}$: \texttt{She thought she was just a cog in the machine, but by the time she was.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had some questions.}} & & & \\
{\small $\sfX_{31}$: \texttt{She  had been a whistleblower, filing charges of theft, corruption, and misuse.}} & & & \\
{\small $\sfX_{32}$: \texttt{She believed they were just trying to keep "our" boys locked up safe.}} & & & \\
{\small $\sfX_{33}$: \texttt{She didn’t believe anyone was acting unethically.}} & & & \\
{\small $\sfX_{36}$: \texttt{She was a police officer in another state and believed she was being punished for trying to.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was the time she had brought a young female officer, a junior member of her.}} & & & \\
{\small $\sfX_{38}$: \texttt{She said she complained to the university about another incident where her name was misused for.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at his house when a dog bit a security guard and the guard retaliated.}} & & & \\
{\small $\sfX_{42}$: \texttt{She and her peers worked at the US State Department.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been able to put it off by telling herself it's just a job.}} & & & \\
{\small $\sfX_{44}$: \texttt{She also was uncomfortable with the military's focus on women in combat roles, even though.}} & & & \\
{\small $\sfX_{46}$: \texttt{She hadn't even talked about it with her husband because 'it wasn't the sort.}} & & & \\
{\small $\sfX_{48}$: \texttt{She had worked at a small, private hospital in the Bronx.}} & & & \\
{\small $\sfX_{49}$: \texttt{She'd never had any official complaints.}} & & & \\
{\small $\sfX_{52}$: \texttt{No officer she knew of had taken a leave, without proper justification.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not worked in a law firm setting prior to her employment at the DOJ.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d received a complaint from a colleague who claimed she’d been.}} & & & \\
{\small $\sfX_{56}$: \texttt{She was a secretary at a government agency.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been thinking of quitting, but her husband, a US Army intelligence specialist with.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, there had been her earlier complaint about his attitude to her that she might.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to work at the DIA.}} & & & \\
{\small $\sfX_{61}$: \texttt{She was working as a teacher and had been a member of the union, the National.}} & & & \\
{\small $\sfX_{63}$: \texttt{She was the head of Canada’s diplomatic services in Hong Kong, a role.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd fought for a living.}} & & & \\
{\small $\sfX_{68}$: \texttt{She said she was not even allowed an opportunity to express concerns with the director of the.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would have said the same thing about the Feds.}} & & & \\
{\small $\sfX_{70}$: \texttt{She’d always been very supportive of them, very respectful.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a private investigator, she had been involved in some unethical business practices as well—.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a clerk in the Department of State in Washington D.C. where.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the team went in on a mission, for instance, they would split into three.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had done nothing; they merely wanted to have access to her, to listen to.}} & & & \\
{\small $\sfX_{76}$: \texttt{She didn't understand the impact of her actions on other people.}} & & & \\
{\small $\sfX_{77}$: \texttt{She had previously made a complaint to the Federal Bureau of Investigations in August.}} & & & \\
{\small $\sfX_{78}$: \texttt{She was the only journalist in the entire country who knew how the president's son.}} & & & \\
{\small $\sfX_{80}$: \texttt{She worked for the NSA’s Signals Intelligence Directorate and the CIA.}} & & & \\
{\small $\sfX_{81}$: \texttt{She’d had a positive experience with a similar unit in the U.S.}} & & & \\
{\small $\sfX_{82}$: \texttt{She’d worked for a police department that was trying to bring in a new.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was an officer in the Marine Corps.}} & & & \\
{\small $\sfX_{84}$: \texttt{She had believed other people were guilty.}} & & & \\
{\small $\sfX_{85}$: \texttt{She felt like she couldn’t act correctly.}} & & & \\
{\small $\sfX_{86}$: \texttt{She'd had a similar experience at other firms.}} & & & \\
{\small $\sfX_{87}$: \texttt{She said, she was a successful attorney, a partner at a prestigious law firm representing.}} & & & \\
{\small $\sfX_{88}$: \texttt{The FBI had tried to pressure her into implicating herself and Mr. Manafort.}} & & & \\
{\small $\sfX_{89}$: \texttt{She was the only one to have told me that I’d never be allowed.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long relationship with a woman who was in several of the agencies that.}} & & & \\
{\small $\sfX_{91}$: \texttt{She wrote up a memo about her boss, who the police had named as a potential.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never known her to lie.}} & & & \\
{\small $\sfX_{93}$: \texttt{She was the director of a research unit.}} & & & \\
{\small $\sfX_{94}$: \texttt{She worked for the Department of Energy, which she said had a much different culture.}} & & & \\
{\small $\sfX_{96}$: \texttt{The federal government was just another level of bureaucracy, an agency of little power and even.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had only been a nurse, not an officer.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money made through the casinos and illegal drug activity,”.}} & & & \\

==> tables/raw_data/eg_copa_dev_13_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{She believed her superiors were acting unethically.}} \\
{\small $\sfA_{1}$: \texttt{They could believed her superiors were acting unethically.}} \\
{\small $\sfA_{2}$: \texttt{All of her work believed her superiors were acting unethically.}} \\
{\small $\sfA_{3}$: \texttt{All she believed her superiors were acting unethically.}} \\
{\small $\sfA_{4}$: \texttt{She was believed by her superiors were acting unethically.}} \\
{\small $\sfA_{5}$: \texttt{She believed her superiors were acting unethically.}} \\
{\small $\sfA_{6}$: \texttt{She believed their role in their administrative and professional life rather than making sure they kept it up.}} \\
{\small $\sfA_{7}$: \texttt{She believed all of her superiors to be reliable but none of her employees to be unphased, and she was disturbed by her slowness throughout.}} \\
{\small $\sfA_{8}$: \texttt{She believed their superiors were above the law.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{She believed her superiors were to be acting unethically.}} \\
{\small $\sfA_{10}$: \texttt{She believed her superiors were officers of the respective professions, acting unethically.}} \\
{\small $\sfA_{11}$: \texttt{She believed her superiors to be acting unethically.}} \\
\egtbhlt {\small $\sfA_{12}$: \texttt{She believed that her superiors were acting unethically.}} \\
{\small $\sfA_{13}$: \texttt{She believed they were acting unethically.}} \\
{\small $\sfA_{14}$: \texttt{She believed their superiors to were acting unethically.}} \\
{\small $\sfA_{15}$: \texttt{She believed her superiors were above the law, and they refused to change her opinion of unethically.}} \\
{\small $\sfA_{16}$: \texttt{She believed her superiors were just cowards, unethically.}} \\
{\small $\sfA_{17}$: \texttt{She believed her superiors were above unethically.}} \\
{\small $\sfA_{18}$: \texttt{No one believed her superiors were acting unethically.}} \\
{\small $\sfA_{19}$: \texttt{She believed her superiors were acting unethically.}} \\
{\small $\sfA_{20}$: \texttt{She didn't believed her superiors were acting unethically.}} \\
{\small $\sfA_{21}$: \texttt{She did believe her superiors were acting unethically.}} \\
{\small $\sfA_{22}$: \texttt{She believed her superiors were acting unethically.}} \\
{\small $\sfA_{23}$: \texttt{She didn't believe her superiors were acting unethically.}} \\
{\small $\sfA_{24}$: \texttt{She believed their superiors were unfulfilled.}} \\
{\small $\sfA_{25}$: \texttt{She believed their role in their administration unshoddily.}} \\
{\small $\sfA_{26}$: \texttt{She believed her superiors were not actual officers but rather special.}} \\
{\small $\sfA_{27}$: \texttt{She believed her superiors were above acting unethically.}} \\
{\small $\sfA_{28}$: \texttt{She believed her superiors weren't above acting unethically.}} \\
\egtbhlt {\small $\sfA_{29}$: \texttt{She believed her superiors were to be acting unethically.}} \\
{\small $\sfA_{30}$: \texttt{She believed that their reasons were acting unethically.}} \\
\egtbhlt {\small $\sfA_{31}$: \texttt{She believed that her superiors were acting unethically.}} \\
{\small $\sfA_{32}$: \texttt{She believed everyone above them were acting unethically.}} \\
{\small $\sfA_{33}$: \texttt{She believed her superiors were to be unethically.}} \\
{\small $\sfA_{34}$: \texttt{She believed her superiors were above all unethically.}} \\
{\small $\sfA_{35}$: \texttt{She believed her superiors were not to be unethically.}} \\
\egtbhlt {\small $\sfA_{36}$: \texttt{He believed her superiors were acting unethically.}} \\
{\small $\sfA_{37}$: \texttt{She believed her superiors were acting unethically.}} \\
{\small $\sfA_{38}$: \texttt{Hill believed her superiors were acting unethically.}} \\
{\small $\sfA_{39}$: \texttt{She believed her superiors were acting unethically.}} \\
{\small $\sfA_{40}$: \texttt{She believed their superiors were above ordinary people.}} \\
{\small $\sfA_{41}$: \texttt{She believed her superiors were above average.}} \\
{\small $\sfA_{42}$: \texttt{She believed their superiors were corrupt.}} \\
\egtbhlt {\small $\sfA_{43}$: \texttt{She believed her superiors were to be acting unethically.}} \\
{\small $\sfA_{44}$: \texttt{She believed her superiors were above acting unethically.}} \\
\egtbhlt {\small $\sfA_{45}$: \texttt{She believed her superiors were acting acting unethically.}} \\
{\small $\sfA_{46}$: \texttt{She believed those above her were acting unethically.}} \\
{\small $\sfA_{47}$: \texttt{She believed the others less were acting unethically.}} \\
\egtbhlt {\small $\sfA_{48}$: \texttt{She believed the bosses were acting unethically.}} \\
{\small $\sfA_{49}$: \texttt{She believed her superiors were above unethically.}} \\
{\small $\sfA_{50}$: \texttt{She believed her superiors were above the law unethically.}} \\

==> tables/raw_data/eg_copa_dev_13_2_dist.txt <==
\, \\
$0$ \\
$0.0966$ \\
$0.1127$ \\
$0.1978$ \\
$0.0426$ \\
$0.0000$ \\
$0.1464$ \\
$0.2565$ \\
$0.0745$ \\
$0.0317$ \\
$0.0644$ \\
$0.0432$ \\
$0.0338$ \\
$0.0410$ \\
$0.0559$ \\
$0.3181$ \\
$0.0896$ \\
$0.1698$ \\
$0.0758$ \\
$0.0000$ \\
$0.0647$ \\
$0.0582$ \\
$0.0000$ \\
$0.0672$ \\
$0.0778$ \\
$0.0888$ \\
$0.1456$ \\
$0.0449$ \\
$0.0539$ \\
$0.0317$ \\
$0.0581$ \\
$0.0338$ \\
$0.0601$ \\
$0.1435$ \\
$0.1270$ \\
$0.1324$ \\
$0.0251$ \\
$0.0000$ \\
$0.0712$ \\
$0.0000$ \\
$0.0999$ \\
$0.0923$ \\
$0.0833$ \\
$0.0317$ \\
$0.0449$ \\
$0.0239$ \\
$0.0464$ \\
$0.0802$ \\
$0.0288$ \\
$0.1698$ \\
$0.0642$ \\

==> tables/raw_data/eg_copa_dev_13_2_pdy.txt <==
\, \\
$0.5114$ \\
$0.5048$ \\
$0.4933$ \\
$0.5219$ \\
$0.5188$ \\
$0.5114$ \\
$0.5032$ \\
$0.4886$ \\
$0.5318$ \\
$0.5158$ \\
$0.4731$ \\
$0.5155$ \\
$0.5097$ \\
$0.5124$ \\
$0.5173$ \\
$0.4211$ \\
$0.4893$ \\
$0.4685$ \\
$0.5326$ \\
$0.5114$ \\
$0.5343$ \\
$0.4924$ \\
$0.5114$ \\
$0.5246$ \\
$0.5266$ \\
$0.4976$ \\
$0.5062$ \\
$0.5073$ \\
$0.5114$ \\
$0.5158$ \\
$0.5119$ \\
$0.5097$ \\
$0.5168$ \\
$0.4996$ \\
$0.5051$ \\
$0.5030$ \\
$0.5064$ \\
$0.5114$ \\
$0.5129$ \\
$0.5114$ \\
$0.5163$ \\
$0.5225$ \\
$0.5237$ \\
$0.5158$ \\
$0.5073$ \\
$0.5089$ \\
$0.5131$ \\
$0.5093$ \\
$0.5139$ \\
$0.4685$ \\
$0.4812$ \\

==> tables/raw_data/eg_copa_dev_17_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{They had a plan to release the hostages, and they had a timeline,” he said.}} & & & \\
{\small $\sfX_{3}$: \texttt{They couldn't do that.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the first case where we had recovered physical evidence.}} & & & \\
{\small $\sfX_{7}$: \texttt{They were not accepting.}} & & & \\
{\small $\sfX_{8}$: \texttt{They were locked up for five or six weeks without food, some very sick, because they refused to pay.}} & & & \\
{\small $\sfX_{9}$: \texttt{They wanted only to be returned home and left all their problems behind.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, popular, brilliant man, who had many friends.}} & & & \\
{\small $\sfX_{11}$: \texttt{It was a murder scene.”.}} & & & \\
{\small $\sfX_{12}$: \texttt{They had been in a position where it was going to be a fight.}} & & & \\
{\small $\sfX_{13}$: \texttt{He killed them slowly and beat them up.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was like they were playing with the boy, like taking candy from a baby.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been a gang of thieves.}} & & & \\
{\small $\sfX_{17}$: \texttt{They had been in the custody of another mafia clan, the Calabrian 'Ndrine.}} & & & \\
{\small $\sfX_{18}$: \texttt{The family had been kidnapped with the girl and a boy of about 12 or 13.}} & & & \\
{\small $\sfX_{20}$: \texttt{They didn't accept anything, they just ran the wire services, but before that they had a policy of turning.}} & & & \\
{\small $\sfX_{21}$: \texttt{Their family was not paid.}} & & & \\
{\small $\sfX_{22}$: \texttt{They accepted a lot of stuff with the hope that it was going to help them get the girl.}} & & & \\
{\small $\sfX_{25}$: \texttt{They were completely free, and now they are in prison," Mr Tawfeeq told Al Jazeera from Islamabad.}} & & & \\
{\small $\sfX_{26}$: \texttt{They accepted a gun.}} & & & \\
{\small $\sfX_{27}$: \texttt{This would have been unthinkable.}} & & & \\
{\small $\sfX_{30}$: \texttt{They were still willing to talk.}} & & & \\
{\small $\sfX_{32}$: \texttt{They were dead.”.}} & & & \\
{\small $\sfX_{33}$: \texttt{They didn't feel safe.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to demand money.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was locked in a small cell.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was no way to pay, so they were kidnapped,” he said.}} & & & \\
{\small $\sfX_{38}$: \texttt{They would accept the money, and do what they were told by their kidnappers.}} & & & \\
{\small $\sfX_{40}$: \texttt{They would have to work to keep their family alive.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were selling drugs.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd been getting the usual ransom demands via email.}} & & & \\
{\small $\sfX_{44}$: \texttt{The kidnappers were demanding the release of a number of prisoners.}} & & & \\
{\small $\sfX_{46}$: \texttt{They used to demand.}} & & & \\
{\small $\sfX_{47}$: \texttt{They asked for a ransom.}} & & & \\
{\small $\sfX_{49}$: \texttt{They made the mistake of thinking that they could do whatever they liked.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wanted the paintings.}} & & & \\
{\small $\sfX_{53}$: \texttt{They just stayed in their offices.}} & & & \\
{\small $\sfX_{54}$: \texttt{They were forced to pay a ransom.”.}} & & & \\
{\small $\sfX_{56}$: \texttt{The police could’ve traced their phone movements.}} & & & \\
{\small $\sfX_{57}$: \texttt{They'd been dead for 3-4 weeks.}} & & & \\
{\small $\sfX_{58}$: \texttt{They couldn’t agree, so they kept it.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been looking for two and a half months to recover the bodies of our friends.}} & & & \\
{\small $\sfX_{60}$: \texttt{They used to be taken to the mountains and tortured.}} & & & \\
{\small $\sfX_{61}$: \texttt{They just ran away.}} & & & \\
{\small $\sfX_{63}$: \texttt{They asked the police for help.}} & & & \\
{\small $\sfX_{65}$: \texttt{They couldn’t release that information because they didn’t know.”.}} & & & \\
{\small $\sfX_{67}$: \texttt{They were not accepting ransom money at all.}} & & & \\
{\small $\sfX_{68}$: \texttt{They were still in a house in an apartment complex.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she became famous, she was a little prostitute in Tbilisi.}} & & & \\
{\small $\sfX_{72}$: \texttt{They were victims.}} & & & \\
{\small $\sfX_{74}$: \texttt{Their money was being taken on a regular basis for a few years now.}} & & & \\
{\small $\sfX_{75}$: \texttt{They didn’t give anything.}} & & & \\
{\small $\sfX_{80}$: \texttt{None of them knew who’s they are,” he said.}} & & & \\
{\small $\sfX_{81}$: \texttt{They refused to even negotiate.}} & & & \\
{\small $\sfX_{82}$: \texttt{They were willing to accept money from the local population to free themselves from the Islamic State.}} & & & \\
{\small $\sfX_{84}$: \texttt{They had no other choice.}} & & & \\
{\small $\sfX_{85}$: \texttt{They did not," said Bishwash.}} & & & \\
{\small $\sfX_{86}$: \texttt{They were killed.”.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a situation where they had to pay for their own freedom.}} & & & \\
{\small $\sfX_{88}$: \texttt{The FBI was unable to find out the names of the victims.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a place with no Internet.}} & & & \\
{\small $\sfX_{91}$: \texttt{They demanded a ransom.}} & & & \\
{\small $\sfX_{92}$: \texttt{He says, there was nothing.}} & & & \\
{\small $\sfX_{93}$: \texttt{The victim was told to leave her home.}} & & & \\
{\small $\sfX_{94}$: \texttt{They could have refused.}} & & & \\
{\small $\sfX_{96}$: \texttt{They were getting away with everything.”.}} & & & \\
{\small $\sfX_{98}$: \texttt{They had only been willing to negotiate with police.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was ransom money.}} & & & \\

==> tables/raw_data/eg_copa_dev_17_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{They accepted ransom money.}} \\
{\small $\sfA_{1}$: \texttt{Bank of America accepted ransom money.}} \\
{\small $\sfA_{2}$: \texttt{EMPTY accepted ransom money.}} \\
{\small $\sfA_{3}$: \texttt{The man and woman accepted ransom money.}} \\
{\small $\sfA_{4}$: \texttt{They paid ransom money.}} \\
\egtbhlt {\small $\sfA_{5}$: \texttt{They presented ransom money.}} \\
{\small $\sfA_{6}$: \texttt{They found a way to build a small house and hired ransom money.}} \\
{\small $\sfA_{7}$: \texttt{They accepted ponies and rode humvees along..}} \\
{\small $\sfA_{8}$: \texttt{They accepted $832 7. 50.}} \\
{\small $\sfA_{9}$: \texttt{They accepted Dr. Pepper and Popsicles. Jim picked up some donuts as a donation and kept all the money.}} \\
{\small $\sfA_{10}$: \texttt{no one accepted ransom money.}} \\
{\small $\sfA_{11}$: \texttt{Unless the scientists recommended the actor, accepted ransom money.}} \\
{\small $\sfA_{12}$: \texttt{Jennifer was better at accepted ransom money.}} \\
{\small $\sfA_{13}$: \texttt{They refused and D-Money couldn't enter ransom money.}} \\
{\small $\sfA_{14}$: \texttt{They didn't get enough ransom money.}} \\
{\small $\sfA_{15}$: \texttt{They didn't pay ransom money.}} \\
{\small $\sfA_{16}$: \texttt{They accepted no payment.}} \\
{\small $\sfA_{17}$: \texttt{They accepted food..}} \\
{\small $\sfA_{18}$: \texttt{They accepted money from Joel but not Matthew because Joseph had lots of money to their name.}} \\
\egtbhlt {\small $\sfA_{19}$: \texttt{She accepted ransom money.}} \\
{\small $\sfA_{20}$: \texttt{Robert gave up hope, and found other things to accepted ransom money.}} \\
{\small $\sfA_{21}$: \texttt{They ran accepted ransom money.}} \\
\egtbhlt {\small $\sfA_{22}$: \texttt{They left ransom money.}} \\
\egtbhlt {\small $\sfA_{23}$: \texttt{They took ransom money.}} \\
{\small $\sfA_{24}$: \texttt{They found a formula for the ransom money.}} \\
{\small $\sfA_{25}$: \texttt{They accepted cash..}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{They accepted cash.}} \\

==> tables/raw_data/eg_copa_dev_17_1_dist.txt <==
\, \\
$0$ \\
$0.0720$ \\
$0.0536$ \\
$0.0805$ \\
$0.0405$ \\
$0.0343$ \\
$0.0610$ \\
$0.1890$ \\
$0.0672$ \\
$0.0901$ \\
$0.0841$ \\
$0.3989$ \\
$0.0874$ \\
$0.1007$ \\
$0.1090$ \\
$0.1301$ \\
$0.0528$ \\
$0.1731$ \\
$0.1943$ \\
$0.0242$ \\
$0.0728$ \\
$0.0483$ \\
$0.0352$ \\
$0.0283$ \\
$0.0506$ \\
$0.1708$ \\
$0.0262$ \\

==> tables/raw_data/eg_copa_dev_17_1_pdy.txt <==
\, \\
$0.5027$ \\
$0.5001$ \\
$0.4814$ \\
$0.5010$ \\
$0.5064$ \\
$0.5026$ \\
$0.5014$ \\
$0.4887$ \\
$0.5117$ \\
$0.4812$ \\
$0.5060$ \\
$0.3026$ \\
$0.4912$ \\
$0.5041$ \\
$0.5391$ \\
$0.5243$ \\
$0.5045$ \\
$0.4970$ \\
$0.4865$ \\
$0.5102$ \\
$0.4611$ \\
$0.4948$ \\
$0.5013$ \\
$0.4972$ \\
$0.5162$ \\
$0.4925$ \\
$0.5066$ \\

==> tables/raw_data/eg_copa_dev_17_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{They had been in prison since 1995, when they were first convicted of trafficking marijuana.}} & & & \\
{\small $\sfX_{3}$: \texttt{They lived in the woods.}} & & & \\
{\small $\sfX_{4}$: \texttt{They spent 14 years in the U.S. illegally.}} & & & \\
{\small $\sfX_{6}$: \texttt{They were the best of friends.}} & & & \\
{\small $\sfX_{7}$: \texttt{They were not even close to being fugitives.}} & & & \\
{\small $\sfX_{8}$: \texttt{They were locked up for nearly two years without knowing why.}} & & & \\
{\small $\sfX_{9}$: \texttt{They were only wanted felons, and for all I know, that was for a few months before they escaped.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, handsome fellow with dark hair and a sharp, strong face.}} & & & \\
{\small $\sfX_{11}$: \texttt{They had been arrested by the authorities, and the jail had held them for 16 months.}} & & & \\
{\small $\sfX_{12}$: \texttt{From their cell in the basement of a rundown house in the suburbs of Minneapolis.}} & & & \\
{\small $\sfX_{13}$: \texttt{He killed 2 cops and a teacher.}} & & & \\
{\small $\sfX_{14}$: \texttt{They were found guilty of a murder and a robbery.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been a gang of thieves called the Barrios Cartel, which ran a city-wide crime.}} & & & \\
{\small $\sfX_{17}$: \texttt{They had been in jail.}} & & & \\
{\small $\sfX_{18}$: \texttt{The two had been arrested with the help of a friend of theirs who was working as a jailer and were.}} & & & \\
{\small $\sfX_{20}$: \texttt{They lived a life of ease.}} & & & \\
{\small $\sfX_{21}$: \texttt{Their family was on the brink of losing their house and their kids were going to be torn away from their parents.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were caught, and were sent there.}} & & & \\
{\small $\sfX_{25}$: \texttt{They were detained for several hours.}} & & & \\
{\small $\sfX_{26}$: \texttt{They spent a decade in prison for the murder of a 15-year-old boy.}} & & & \\
{\small $\sfX_{27}$: \texttt{They had been in jail for months.}} & & & \\
{\small $\sfX_{30}$: \texttt{They were in prison for the killing.}} & & & \\
{\small $\sfX_{32}$: \texttt{They were under house arrest.}} & & & \\
{\small $\sfX_{33}$: \texttt{They were in prison.}} & & & \\
{\small $\sfX_{34}$: \texttt{They did every other drug.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was locked up at least a couple dozen times on domestic violence charges.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an attack on a bank near a high school, a string of murders, and a group of teen.}} & & & \\
{\small $\sfX_{38}$: \texttt{They fought to save their town.}} & & & \\
{\small $\sfX_{40}$: \texttt{They escaped from the courthouse.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were in the hospital.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd been locked up at the San Francisco headquarters of the Black Panther Party.}} & & & \\
{\small $\sfX_{44}$: \texttt{The pair was sentenced to ten years in prison because they sold a little weed that would fit in a book bag.}} & & & \\
{\small $\sfX_{46}$: \texttt{They used to hang around drug- and gang-related corners and sell drugs, drink alcohol, and smoke marijuana.}} & & & \\
{\small $\sfX_{47}$: \texttt{They were being held on bail.}} & & & \\
{\small $\sfX_{49}$: \texttt{They made the world's worst mistake.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one ever escaped.}} & & & \\
{\small $\sfX_{53}$: \texttt{They had not wanted to escape.}} & & & \\
{\small $\sfX_{54}$: \texttt{They were on the inside, watching each other’s every move.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two men plotted to murder the prosecutor.}} & & & \\
{\small $\sfX_{57}$: \texttt{They'd been convicted of beating a man to within an inch of his life.}} & & & \\
{\small $\sfX_{58}$: \texttt{They were sentenced to the slammer with their parents.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, they were put there on trumped-up charges.}} & & & \\
{\small $\sfX_{60}$: \texttt{They were all in jail.}} & & & \\
{\small $\sfX_{61}$: \texttt{They were in jail.}} & & & \\
{\small $\sfX_{63}$: \texttt{They were captured.}} & & & \\
{\small $\sfX_{64}$: \texttt{They’d been in solitary confinement for years.}} & & & \\
{\small $\sfX_{65}$: \texttt{They were behind bars.}} & & & \\
{\small $\sfX_{68}$: \texttt{They were slaves -- or at least they were slaves to the government's version of how.}} & & & \\
{\small $\sfX_{70}$: \texttt{They’d been in court for more than three months.}} & & & \\
{\small $\sfX_{71}$: \texttt{They were arrested for some reason, and they were taken to a court for some reasons, and they were found.}} & & & \\
{\small $\sfX_{72}$: \texttt{They were locked up for three and a half years without a trial and denied their fundamental rights, because they were.}} & & & \\
{\small $\sfX_{74}$: \texttt{Their plan was to wait on a train heading for Bologna with the aim of getting out of Italy and.}} & & & \\
{\small $\sfX_{75}$: \texttt{They were locked up for a few days.}} & & & \\
{\small $\sfX_{78}$: \texttt{He was put in his own cell and wasn’t allowed to talk to anyone, which made them seem.}} & & & \\
{\small $\sfX_{79}$: \texttt{They robbed a bank in the dead of night.}} & & & \\
{\small $\sfX_{80}$: \texttt{A week before, they’d been in the same holding centre as the rioters who smashed the windows.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d been locked up for years.}} & & & \\
{\small $\sfX_{82}$: \texttt{They were in jail because of a criminal record.}} & & & \\
{\small $\sfX_{84}$: \texttt{They had been sent there because they had violated the law.}} & & & \\
{\small $\sfX_{85}$: \texttt{They got drunk in the cell.}} & & & \\
{\small $\sfX_{86}$: \texttt{They were sentenced to 15 years in prison for the rape of an 8-year-old girl.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in prison.}} & & & \\
{\small $\sfX_{88}$: \texttt{The FBI had tried to take them down.}} & & & \\
{\small $\sfX_{90}$: \texttt{They were in a long chain of court.}} & & & \\
{\small $\sfX_{91}$: \texttt{They held up a store in New Orleans.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been imprisoned because of his sexuality, because of being caught in a homosexual act (which was the most.}} & & & \\
{\small $\sfX_{93}$: \texttt{They were all convicted of crimes.}} & & & \\
{\small $\sfX_{94}$: \texttt{They hid out in the jungle, with the help of a couple of locals and a few old school-boy.}} & & & \\
{\small $\sfX_{96}$: \texttt{They were a team of criminals.}} & & & \\
{\small $\sfX_{97}$: \texttt{They were the best of friends.}} & & & \\
{\small $\sfX_{98}$: \texttt{They had been in a cell inside the police station.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of time to plan what they were going to do with their lives, what they were going to.}} & & & \\

==> tables/raw_data/eg_copa_dev_17_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{They escaped from jail.}} \\
{\small $\sfA_{1}$: \texttt{Donald offered condolences to Benjamin after Donald saw the child escaped from jail.}} \\
{\small $\sfA_{2}$: \texttt{Justin escaped from jail.}} \\
{\small $\sfA_{3}$: \texttt{They went to escaped from jail.}} \\
\egtbhlt {\small $\sfA_{4}$: \texttt{They escaped the from jail.}} \\
{\small $\sfA_{5}$: \texttt{They escaped from jail.}} \\
\egtbhlt {\small $\sfA_{6}$: \texttt{They escaped into the wilderness from jail.}} \\
\egtbhlt {\small $\sfA_{7}$: \texttt{They escaped from Virginia Beach.}} \\
{\small $\sfA_{8}$: \texttt{They escaped EMPTY.}} \\
{\small $\sfA_{9}$: \texttt{They escaped into an arid climate, during the winter. During the winter it was cold.}} \\
{\small $\sfA_{10}$: \texttt{I didn't like school, but went to Lujiang to train at escaped from jail.}} \\
{\small $\sfA_{11}$: \texttt{Unless they were planning on coming back from a movie, instead of sleeping in a hospital. escaped from jail.}} \\
{\small $\sfA_{12}$: \texttt{It was easier for Joel than Nick to get out of prison because Joel escaped from jail.}} \\
{\small $\sfA_{13}$: \texttt{They escaped from jail.}} \\
{\small $\sfA_{14}$: \texttt{They escaped the jail just.}} \\
{\small $\sfA_{15}$: \texttt{They escaped EMPTY.}} \\
\egtbhlt {\small $\sfA_{16}$: \texttt{She escaped from jail.}} \\
{\small $\sfA_{17}$: \texttt{They ran escaped from jail.}} \\
{\small $\sfA_{18}$: \texttt{They escaped from jail.}} \\
{\small $\sfA_{19}$: \texttt{They escaped to England.}} \\
{\small $\sfA_{20}$: \texttt{They escaped the town.}} \\
{\small $\sfA_{21}$: \texttt{They escaped prison romances.}} \\

==> tables/raw_data/eg_copa_dev_17_2_dist.txt <==
\, \\
$0$ \\
$0.6466$ \\
$0.0832$ \\
$0.0434$ \\
$0.0245$ \\
$0.0000$ \\
$0.0304$ \\
$0.0307$ \\
$0.1102$ \\
$0.1355$ \\
$0.1183$ \\
$0.1856$ \\
$0.3148$ \\
$0.0000$ \\
$0.1437$ \\
$0.1102$ \\
$0.0242$ \\
$0.0420$ \\
$0.0000$ \\
$0.0396$ \\
$0.0453$ \\
$0.0520$ \\

==> tables/raw_data/eg_copa_dev_17_2_pdy.txt <==
\, \\
$0.5035$ \\
$0.1952$ \\
$0.4815$ \\
$0.5080$ \\
$0.5081$ \\
$0.5035$ \\
$0.5062$ \\
$0.5088$ \\
$0.4986$ \\
$0.4724$ \\
$0.4681$ \\
$0.4185$ \\
$0.3875$ \\
$0.5035$ \\
$0.5491$ \\
$0.4986$ \\
$0.5085$ \\
$0.5046$ \\
$0.5035$ \\
$0.5006$ \\
$0.5043$ \\
$0.5019$ \\

==> tables/raw_data/eg_copa_dev_23_1_cov.txt <==
{\small $\sfX_{7}$: \texttt{He called and asked me not to use any of his photos for the blog.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had to prepare his mind for the meeting.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had to clean up the office.}} & & & \\
{\small $\sfX_{18}$: \texttt{He went for a run with the dog and a friend of hers.}} & & & \\
{\small $\sfX_{20}$: \texttt{He needed to find a bottle of brandy.}} & & & \\
{\small $\sfX_{25}$: \texttt{However, he'd called his favorite hair stylist and made an appointment.}} & & & \\
{\small $\sfX_{27}$: \texttt{He called his staff.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, he wanted some "mind-stretching" reading before his presentation.}} & & & \\
{\small $\sfX_{33}$: \texttt{He made sure he was clean—of the company's money, and of anything else that.}} & & & \\
{\small $\sfX_{36}$: \texttt{He needed to talk to his partner.}} & & & \\
{\small $\sfX_{52}$: \texttt{However, he sent an email to everyone else, announcing his presence at a meeting.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had to see about a few things: his hair appointment; the car dealer.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd decided to stop at a pub and have lunch.}} & & & \\
{\small $\sfX_{63}$: \texttt{He asked me to look at some of his ideas.}} & & & \\
{\small $\sfX_{65}$: \texttt{He met with his lawyer to finalize an important business deal.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had to have a few words with his wife.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had just had a bit of a row with his wife.}} & & & \\
{\small $\sfX_{85}$: \texttt{He checked his messages.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd have to finish the story—and before he got to the client.}} & & & \\
{\small $\sfX_{88}$: \texttt{He wanted to stop by some new club.}} & & & \\

==> tables/raw_data/eg_copa_dev_23_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{He scheduled a meeting with an important client.}} \\
{\small $\sfA_{1}$: \texttt{Instead, she scheduled a meeting with an important client.}} \\
{\small $\sfA_{2}$: \texttt{i wanted to scheduled a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{He and his wife Mary( a weaver) scheduled a meeting with an important client.}} \\
{\small $\sfA_{4}$: \texttt{He sent his son to France to study theology there, later he went a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{5}$: \texttt{He met with a group of a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{6}$: \texttt{He made a meeting with an important client.}} \\
{\small $\sfA_{7}$: \texttt{He scheduled meetings with leaders of both parties to restore normal relations.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{He scheduled an appointment to interview a private person for a client.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{He scheduled a meeting with a delegation of important patients.}} \\
{\small $\sfA_{10}$: \texttt{They never scheduled a meeting with an important client.}} \\
{\small $\sfA_{11}$: \texttt{He could scheduled a meeting with an important client.}} \\
{\small $\sfA_{12}$: \texttt{Ryan did not scheduled a meeting with an important client.}} \\
{\small $\sfA_{13}$: \texttt{He would not have a meeting with an important client.}} \\
{\small $\sfA_{14}$: \texttt{He didn't have a meeting with an important client.}} \\
{\small $\sfA_{15}$: \texttt{He scheduled no events with an important subject.}} \\
{\small $\sfA_{16}$: \texttt{He scheduled no important meeting with such a sensitive client.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{He scheduled no more than a meeting with a powerful client.}} \\
{\small $\sfA_{18}$: \texttt{Sue filled out a form and passed over to Laura but did not scheduled a meeting with an important client.}} \\
{\small $\sfA_{19}$: \texttt{He scheduled a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{John scheduled a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{21}$: \texttt{He met a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{22}$: \texttt{He conducted a meeting with an important client.}} \\
\egtbhlt {\small $\sfA_{23}$: \texttt{He met with a group of a meeting with an important client.}} \\
{\small $\sfA_{24}$: \texttt{He scheduled talks with a prominent business leader to discuss a potential acquisition of energy.}} \\
\egtbhlt {\small $\sfA_{25}$: \texttt{He scheduled talks with a number of high-ranking officials about a possible political refugee problem.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{He scheduled business for a meeting with a wealthy client.}} \\

==> tables/raw_data/eg_copa_dev_23_1_dist.txt <==
\, \\
$0$ \\
$0.0647$ \\
$0.0866$ \\
$0.0262$ \\
$0.0908$ \\
$0.0288$ \\
$0.0292$ \\
$0.0447$ \\
$0.0256$ \\
$0.0180$ \\
$0.0795$ \\
$0.2431$ \\
$0.0534$ \\
$0.0953$ \\
$0.0625$ \\
$0.0429$ \\
$0.0527$ \\
$0.0274$ \\
$0.0902$ \\
$0.0000$ \\
$0.0382$ \\
$0.0279$ \\
$0.0236$ \\
$0.0288$ \\
$0.0414$ \\
$0.0321$ \\
$0.0255$ \\

==> tables/raw_data/eg_copa_dev_23_1_pdy.txt <==
\, \\
$0.3213$ \\
$0.1614$ \\
$0.1671$ \\
$0.3528$ \\
$0.0032$ \\
$0.1831$ \\
$0.3711$ \\
$0.2687$ \\
$0.3125$ \\
$0.2413$ \\
$0.1206$ \\
$0.2296$ \\
$0.1461$ \\
$0.1474$ \\
$0.1570$ \\
$0.1696$ \\
$0.1768$ \\
$0.1475$ \\
$0.0321$ \\
$0.3213$ \\
$0.2351$ \\
$0.2984$ \\
$0.3653$ \\
$0.1831$ \\
$0.2456$ \\
$0.2668$ \\
$0.2460$ \\

==> tables/raw_data/eg_copa_dev_23_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd worn the same one for a year and a half.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been no new ties.}} & & & \\
{\small $\sfX_{5}$: \texttt{He’d been wearing a rumpled blue one, and now he has a new one.}} & & & \\
{\small $\sfX_{7}$: \texttt{He slept in a tee-shirt and jeans, sometimes a pair of boxer shorts, sometimes nothing.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had been worn for five years, its fabric so threadbare it might have been his father.}} & & & \\
{\small $\sfX_{9}$: \texttt{It was only the two of them and, as had always been the case for thirty years.}} & & & \\
{\small $\sfX_{11}$: \texttt{He only had a couple of old ties.}} & & & \\
{\small $\sfX_{12}$: \texttt{His was threadbare.}} & & & \\
{\small $\sfX_{13}$: \texttt{He'd worn a tie that had been thinning ever since she'd seen him in a photo.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was a used one she got for about \$20.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a mess: He had been fired from his job, and had spent his time.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was a cheap, old-fashioned one.}} & & & \\
{\small $\sfX_{18}$: \texttt{He went without.}} & & & \\
{\small $\sfX_{20}$: \texttt{He wore a suit.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even tie his shoes.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were only buying him stuff with his husband’s name on it.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd been wearing one that she'd gotten for him, a gift from her father, the.}} & & & \\
{\small $\sfX_{25}$: \texttt{He wore a suit, and before that, a suit and tie.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been wearing clothes that he found in the back of a closet.}} & & & \\
{\small $\sfX_{29}$: \texttt{He always wore the same striped cotton.}} & & & \\
{\small $\sfX_{30}$: \texttt{He wore a red one, but she’s not much of a one for red.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was a Christmas present..}} & & & \\
{\small $\sfX_{32}$: \texttt{He hadn’t seen a new tie in a while, and he had more than one.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel he was buying her a new one, like he was paying a kid.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to talk about moving, to go to his mother's place in the Philippines.}} & & & \\
{\small $\sfX_{35}$: \texttt{He'd only had one.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been wearing the same one.}} & & & \\
{\small $\sfX_{38}$: \texttt{The only time he wore one was to go to court.}} & & & \\
{\small $\sfX_{41}$: \texttt{They lived near his father-in-law.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was a faded, mismatched jumble of colors.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd always worn the same one.}} & & & \\
{\small $\sfX_{44}$: \texttt{He'd been wearing the same one in public his whole life.}} & & & \\
{\small $\sfX_{46}$: \texttt{He hadn't bothered.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd always had hand-me-downs from his roommate.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had bought him anything.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not worn a tie since he could not find one that fit.}} & & & \\
{\small $\sfX_{54}$: \texttt{He’d worn a yellow one, which he considered a good tie.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two had argued about her boyfriends.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been wearing the same old one, faded, threadbare, with a few long.}} & & & \\
{\small $\sfX_{58}$: \texttt{He couldn’t afford to do that.}} & & & \\
{\small $\sfX_{59}$: \texttt{He had been wearing the same one for years.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to wear the same one – he had been the chairman of the board of directors of.}} & & & \\
{\small $\sfX_{61}$: \texttt{He'd gotten his tie a week after his last birthday.}} & & & \\
{\small $\sfX_{63}$: \texttt{He’d had one for maybe a year.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd been wearing a tie that looked like a road map.}} & & & \\
{\small $\sfX_{68}$: \texttt{He wore his best one -- a striped, hand-painted cotton number, with two rows of.}} & & & \\
{\small $\sfX_{69}$: \texttt{He bought her a new dress.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d always worn a plain blue collared shirt made of cotton, but when she.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little boy, before he became a young man, he had been in a tux.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a man who wore one of those plastic ties you get when you have a job interview.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the first one was on its last legs, he had bought it for himself.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had worn the one he'd slept in.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was rummage sale.}} & & & \\
{\small $\sfX_{81}$: \texttt{He had worn his old one for years.}} & & & \\
{\small $\sfX_{82}$: \texttt{He’d only bought his wife ties.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd bought him a used one.}} & & & \\
{\small $\sfX_{84}$: \texttt{He'd never wanted a tie.}} & & & \\
{\small $\sfX_{85}$: \texttt{He always bought her a new one.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd worn the same one for twenty years.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a bit of a bind, with only one tie for a visit to a social.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day after, he'd had the good grace to apologize.}} & & & \\
{\small $\sfX_{90}$: \texttt{He only wore a blue cotton shirt and khaki shorts.}} & & & \\
{\small $\sfX_{91}$: \texttt{He wore a tie that he'd bought for himself the previous Christmas but that he didn't like.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never worn one.}} & & & \\
{\small $\sfX_{94}$: \texttt{He could only afford the red, with the white paisley.}} & & & \\
{\small $\sfX_{96}$: \texttt{The last place she had gone was the corner shop to buy him chocolate bars and crisps.}} & & & \\
{\small $\sfX_{98}$: \texttt{His had been too short.}} & & & \\
{\small $\sfX_{100}$: \texttt{He wore the same old one for months, but he always said that if they got a divorce.}} & & & \\

==> tables/raw_data/eg_copa_dev_23_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{His wife bought him a new tie.}} \\
{\small $\sfA_{1}$: \texttt{The wife wanted to tie the bought him a new tie.}} \\
{\small $\sfA_{2}$: \texttt{After marriage his wife made him bought him a new tie.}} \\
{\small $\sfA_{3}$: \texttt{In the middle of the street, he fought with bought him a new tie.}} \\
{\small $\sfA_{4}$: \texttt{His wife gave birth to twins, Samantha him a new tie.}} \\
{\small $\sfA_{5}$: \texttt{His wife gave him a new tie.}} \\
{\small $\sfA_{6}$: \texttt{His wife let him a new tie.}} \\
{\small $\sfA_{7}$: \texttt{His wife bought him the dress tie that he refused to wear.}} \\
{\small $\sfA_{8}$: \texttt{His wife bought him a tennis ball rather than a tennis racket because the tennis ball is more comfortable for him.}} \\
{\small $\sfA_{9}$: \texttt{His wife bought him another lamp and soon lit a candle.}} \\
{\small $\sfA_{10}$: \texttt{He doesn't look like William Kunthrop, but look like he's bought him a new tie.}} \\
{\small $\sfA_{11}$: \texttt{No one could tell him apart the silver pieces or the gold pieces, he could only recognize the silver pieces bought him a new tie.}} \\
{\small $\sfA_{12}$: \texttt{He never bought him a new tie.}} \\
{\small $\sfA_{13}$: \texttt{His wife never liked him a new tie.}} \\
{\small $\sfA_{14}$: \texttt{His wife did not like him a new tie.}} \\
{\small $\sfA_{15}$: \texttt{His wife didn't buy him a new tie.}} \\
{\small $\sfA_{16}$: \texttt{His wife bought him a new shirt and shorts when they went home.}} \\
{\small $\sfA_{17}$: \texttt{His wife bought him only a tie and not his boots. She didn't like the tie because it was tieless.}} \\
{\small $\sfA_{18}$: \texttt{His wife bought him no new tie.}} \\
{\small $\sfA_{19}$: \texttt{The married couple bought him a new tie.}} \\
{\small $\sfA_{20}$: \texttt{One night, Rick contacts Maddy and informs her of Jill's sudden death. Jill bought him a new tie.}} \\
{\small $\sfA_{21}$: \texttt{They bought him a new tie.}} \\
{\small $\sfA_{22}$: \texttt{His wife let him a new tie.}} \\
{\small $\sfA_{23}$: \texttt{His wife gave him a new tie.}} \\
\egtbhlt {\small $\sfA_{24}$: \texttt{His wife made him a new tie.}} \\
{\small $\sfA_{25}$: \texttt{His wife bought him the new tennis ball.}} \\
{\small $\sfA_{26}$: \texttt{His wife bought him a new pair of tennis shoes.}} \\
{\small $\sfA_{27}$: \texttt{His wife bought him a new shirt..}} \\

==> tables/raw_data/eg_copa_dev_23_2_dist.txt <==
\, \\
$0$ \\
$0.0872$ \\
$0.2041$ \\
$0.1939$ \\
$0.0678$ \\
$0.0467$ \\
$0.0396$ \\
$0.0638$ \\
$0.1543$ \\
$0.1051$ \\
$0.2405$ \\
$0.2718$ \\
$0.1450$ \\
$0.1444$ \\
$0.1221$ \\
$0.1360$ \\
$0.1649$ \\
$0.2123$ \\
$0.0543$ \\
$0.0490$ \\
$0.2608$ \\
$0.0490$ \\
$0.0396$ \\
$0.0467$ \\
$0.0276$ \\
$0.0533$ \\
$0.0457$ \\
$0.2082$ \\

==> tables/raw_data/eg_copa_dev_23_2_pdy.txt <==
\, \\
$0.3033$ \\
$0.1444$ \\
$0.1165$ \\
$0.1923$ \\
$0.2782$ \\
$0.3565$ \\
$0.1935$ \\
$0.1590$ \\
$0.0146$ \\
$0.0467$ \\
$0.1152$ \\
$0.0458$ \\
$0.0652$ \\
$0.0395$ \\
$0.0688$ \\
$0.0680$ \\
$0.0143$ \\
$0.0494$ \\
$0.2052$ \\
$0.2795$ \\
$0.0347$ \\
$0.2734$ \\
$0.1935$ \\
$0.3565$ \\
$0.2967$ \\
$0.2595$ \\
$0.2616$ \\
$0.0785$ \\

==> tables/raw_data/eg_copa_dev_25_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd never exceeded any speed.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was nothing wrong with him.}} & & & \\
{\small $\sfX_{5}$: \texttt{He didn't even know what it was.}} & & & \\
{\small $\sfX_{7}$: \texttt{He cut off cars.}} & & & \\
{\small $\sfX_{8}$: \texttt{He did not break any laws or, as far as we are concerned, do anything wrong.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was caught on radar driving 85 miles an hour in a 50 mile-an-hour zone.}} & & & \\
{\small $\sfX_{11}$: \texttt{He never broke the limit.”.}} & & & \\
{\small $\sfX_{12}$: \texttt{He was speeding in a 55 mph zone.}} & & & \\
{\small $\sfX_{13}$: \texttt{He'd been stopped several times during the day by the police, but the ticket was always for a.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was like he was playing chicken with me, like he was going to race me.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a model of safety.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was at least 80.}} & & & \\
{\small $\sfX_{18}$: \texttt{The highway.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was speeding.}} & & & \\
{\small $\sfX_{21}$: \texttt{He went way over.”.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was only that he had been drinking.}} & & & \\
{\small $\sfX_{23}$: \texttt{He drove over a pedestrian.}} & & & \\
{\small $\sfX_{25}$: \texttt{He stayed too close behind the other vehicles on the road.}} & & & \\
{\small $\sfX_{27}$: \texttt{He turned left in front of me.}} & & & \\
{\small $\sfX_{29}$: \texttt{The road was clear, and so it is now.}} & & & \\
{\small $\sfX_{30}$: \texttt{He didn’t seem to do much.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems he’ll jump from light to light in his high-powered sports car.}} & & & \\
{\small $\sfX_{32}$: \texttt{He was going 40.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't leave too much space between the car and the curb, but he never struck another vehicle.}} & & & \\
{\small $\sfX_{34}$: \texttt{I'll say: this isn't a great car, but the driver did a nice job of keeping.}} & & & \\
{\small $\sfX_{35}$: \texttt{He'd said his GPS showed he'd be in town at the right time.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was talking on the phone.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had pulled him over for driving without signaling.}} & & & \\
{\small $\sfX_{41}$: \texttt{He went over his own speed limit as I drove.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was going up to 80, and I was doing 85, 90.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd been getting the speeding ticket that had brought him to my attention.}} & & & \\
{\small $\sfX_{44}$: \texttt{The state troopers were in the passing lane.}} & & & \\
{\small $\sfX_{45}$: \texttt{He was within the posted speed limit.}} & & & \\
{\small $\sfX_{46}$: \texttt{The officer had already clocked him and called him a 'cuss-mouthed little punk.}} & & & \\
{\small $\sfX_{47}$: \texttt{He was going slow on the wrong side of the road for several blocks.}} & & & \\
{\small $\sfX_{49}$: \texttt{He made obscene gestures.}} & & & \\
{\small $\sfX_{52}$: \texttt{No officer ever stopped him.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not broken the speed limit.}} & & & \\
{\small $\sfX_{54}$: \texttt{He wasn’t worried about it.”.}} & & & \\
{\small $\sfX_{56}$: \texttt{The speed limit is 70 miles an hour.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd passed several checkpoints.}} & & & \\
{\small $\sfX_{58}$: \texttt{He was doing 90 miles an hour with me in the car.}} & & & \\
{\small $\sfX_{59}$: \texttt{We caught up to him.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to be an excellent driver (and still is—he still drives and I still have all.}} & & & \\
{\small $\sfX_{61}$: \texttt{He was in the passing lane.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was stopped at a red light at a busy intersection in front of a school, the other driver.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd been doing about sixty-five, a very safe speed for him.}} & & & \\
{\small $\sfX_{67}$: \texttt{He was doing a pretty good job of staying under it.}} & & & \\
{\small $\sfX_{68}$: \texttt{At least four times he broke it.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would be late for work.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned to walk, she had already been in the habit.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was too slow.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the police went to his house to tell him he was being charged with speeding.}} & & & \\
{\small $\sfX_{75}$: \texttt{He was driving to his own music.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had the officers not checked his  license plate, he would have been stopped anyway.}} & & & \\
{\small $\sfX_{81}$: \texttt{He was speeding.}} & & & \\
{\small $\sfX_{82}$: \texttt{He crossed the center stripe of the highway more than once and made illegal U-turns.}} & & & \\
{\small $\sfX_{83}$: \texttt{Going the opposite direction.}} & & & \\
{\small $\sfX_{84}$: \texttt{He'd been doing about a hundred.}} & & & \\
{\small $\sfX_{85}$: \texttt{He did not seem to be in any hurry.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd been going 80, so it was safe to say, by his own admission.}} & & & \\
{\small $\sfX_{87}$: \texttt{He was going too fast.”.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man was driving over the limit,” Mr. Bales said.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a rush because there’s a lot to do to get ready for a wedding.}} & & & \\
{\small $\sfX_{91}$: \texttt{He was a speed trap.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more careful.}} & & & \\
{\small $\sfX_{94}$: \texttt{He went the speed limit.}} & & & \\
{\small $\sfX_{96}$: \texttt{The speed limit was about 45 miles per hour, but now it is 60 miles per hour.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been going seventy-five.}} & & & \\
{\small $\sfX_{100}$: \texttt{He was doing 90.}} & & & \\

==> tables/raw_data/eg_copa_dev_25_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{He went over the speed limit.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{He came over the speed limit.}} \\
{\small $\sfA_{2}$: \texttt{He went too fast on the bike over the speed limit.}} \\
{\small $\sfA_{3}$: \texttt{Ben went over the speed limit.}} \\
{\small $\sfA_{4}$: \texttt{Myles C. Fox went over the speed limit.}} \\
{\small $\sfA_{5}$: \texttt{Without stopping to admire some of the Brutus - car - go went over the speed limit.}} \\
{\small $\sfA_{6}$: \texttt{He didn't go over the speed limit.}} \\
{\small $\sfA_{7}$: \texttt{No one went over the speed limit.}} \\
{\small $\sfA_{8}$: \texttt{Unless the author advised the authors, went over the speed limit.}} \\
{\small $\sfA_{9}$: \texttt{He walked over the speed limit.}} \\
\egtbhlt {\small $\sfA_{10}$: \texttt{He crossed over the speed limit.}} \\
\egtbhlt {\small $\sfA_{11}$: \texttt{He ran over the speed limit.}} \\
{\small $\sfA_{12}$: \texttt{He went over the speed limit.}} \\
{\small $\sfA_{13}$: \texttt{The train went over the speed limit.}} \\

==> tables/raw_data/eg_copa_dev_25_1_dist.txt <==
\, \\
$0$ \\
$0.0304$ \\
$0.0820$ \\
$0.0576$ \\
$0.0846$ \\
$0.3891$ \\
$0.1270$ \\
$0.1289$ \\
$0.4313$ \\
$0.0447$ \\
$0.0272$ \\
$0.0211$ \\
$0.0000$ \\
$0.0399$ \\

==> tables/raw_data/eg_copa_dev_25_1_pdy.txt <==
\, \\
$0.5108$ \\
$0.5116$ \\
$0.5010$ \\
$0.5097$ \\
$0.4913$ \\
$0.4409$ \\
$0.5489$ \\
$0.5305$ \\
$0.3330$ \\
$0.5142$ \\
$0.5073$ \\
$0.5064$ \\
$0.5108$ \\
$0.5008$ \\

==> tables/raw_data/eg_copa_dev_25_2_cov.txt <==
{\small $\sfX_{2}$: \texttt{There was the time he ran into a street lamp and knocked himself out.}} & & & \\
{\small $\sfX_{4}$: \texttt{It.}} & & & \\
{\small $\sfX_{7}$: \texttt{He cut off a finger because it was giving him pain.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had been a knife in the back.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, pretty fellow with dark hair and a sharp, strong face.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had run over a woman.}} & & & \\
{\small $\sfX_{12}$: \texttt{His foot had been in a cast for three months.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was a toe.”.}} & & & \\
{\small $\sfX_{16}$: \texttt{He ran over a banana peel.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was a thorn, and.}} & & & \\
{\small $\sfX_{18}$: \texttt{He went through a hedge with the bike and cut his hand.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was a happy-go-lucky kid.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even tie his shoes.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a loose screw.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd been a champion long-distance runner and a national swimmer.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been just a normal, albeit slightly overweight kid with a few pimples.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in a car accident.}} & & & \\
{\small $\sfX_{29}$: \texttt{The same shoe had given him a cut on his head.}} & & & \\
{\small $\sfX_{30}$: \texttt{He kicked a nail across the floor.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems he’ll jump from any height, in any state of mind, and no matter.}} & & & \\
{\small $\sfX_{32}$: \texttt{He kicked his cat.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel too bad.}} & & & \\
{\small $\sfX_{34}$: \texttt{I used to get this pain, like a stabbing, but the pain got a lot worse and lasted longer.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just an average runner.}} & & & \\
{\small $\sfX_{38}$: \texttt{A bad time in his life.}} & & & \\
{\small $\sfX_{41}$: \texttt{He had been wearing his boots, as I ordered, but he had not put them on until he was.}} & & & \\
{\small $\sfX_{44}$: \texttt{He tripped over a cat.}} & & & \\
{\small $\sfX_{46}$: \texttt{He used to cry.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been sitting on a bar stool, and he landed on his balls.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not wanted to talk.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two men argued about a bill — but he was paying.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been standing with his feet in the aisle, holding an umbrella, when the plane hit the water.}} & & & \\
{\small $\sfX_{58}$: \texttt{He couldn’t move, he couldn’t talk, he couldn’t walk without.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been running in circles and doing all these things you have to do to get your balance right.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to be perfectly balanced.}} & & & \\
{\small $\sfX_{61}$: \texttt{He'd gotten whacked by a soccer ball.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was the only one who was ever nice to me.}} & & & \\
{\small $\sfX_{65}$: \texttt{He couldn’t tie his shoes.}} & & & \\
{\small $\sfX_{67}$: \texttt{He ran over a nail.}} & & & \\
{\small $\sfX_{68}$: \texttt{A car had slammed into his back.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would be late for breakfast.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d broken his elbow, and before that, a couple of toes.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned to walk, she had run after a cat.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a normal little boy.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the team was in Kansas City, he ran by the press box and said hello to every reporter sitting.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had done nothing; but he was a dunce, he could do nothing.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had you not been so busy.}} & & & \\
{\small $\sfX_{81}$: \texttt{He’d had a couple of years of good health, but he didn’t have the.}} & & & \\
{\small $\sfX_{82}$: \texttt{He’d been trying to cut the grass with his pocket knife.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been on her own; after that, she had a hard time falling asleep.}} & & & \\
{\small $\sfX_{84}$: \texttt{He played with other little kids and had a good time.}} & & & \\
{\small $\sfX_{85}$: \texttt{He got his face rubbed in a toilet bowl.}} & & & \\
{\small $\sfX_{86}$: \texttt{He ran out of the barn and jumped over the cow, which was still alive.}} & & & \\
{\small $\sfX_{87}$: \texttt{He ran up a hill and fell.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day was a blur, filled with memories of his past and a sense of dread for his future.}} & & & \\
{\small $\sfX_{91}$: \texttt{He had been a great runner.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been a happy family man.}} & & & \\
{\small $\sfX_{94}$: \texttt{He could run without any problems, with a bad knee and a bad back and all that; but now.}} & & & \\
{\small $\sfX_{96}$: \texttt{The nail ran through his foot.”.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been a good-looking loser, someone who wanted to make sure.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money, but he was a young man with young ideas about spending.}} & & & \\

==> tables/raw_data/eg_copa_dev_25_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{He ran over a nail.}} \\
{\small $\sfA_{1}$: \texttt{In front of William Gibbs, he ran over a nail.}} \\
{\small $\sfA_{2}$: \texttt{There he ran over a nail.}} \\
{\small $\sfA_{3}$: \texttt{The dog ran over a nail.}} \\
{\small $\sfA_{4}$: \texttt{He put the nail in his fingernails while sleeping over a nail.}} \\
{\small $\sfA_{5}$: \texttt{He beat over a nail.}} \\
{\small $\sfA_{6}$: \texttt{He ran a check over a nail.}} \\
{\small $\sfA_{7}$: \texttt{He ran for a third term, but lost to Sanders.}} \\
{\small $\sfA_{8}$: \texttt{He ran and past a tree and a brick building.}} \\
{\small $\sfA_{9}$: \texttt{He ran over the fence and it didn't work.}} \\
{\small $\sfA_{10}$: \texttt{He never ran over a nail.}} \\
{\small $\sfA_{11}$: \texttt{No one else ran over a nail.}} \\
{\small $\sfA_{12}$: \texttt{No one ran over a nail.}} \\
{\small $\sfA_{13}$: \texttt{He didn't run over a nail.}} \\
{\small $\sfA_{14}$: \texttt{He did not run over a nail.}} \\
{\small $\sfA_{15}$: \texttt{He ran over a wood tree.}} \\
{\small $\sfA_{16}$: \texttt{He ran over nothing but a nail....}} \\
{\small $\sfA_{17}$: \texttt{He ran past a nail... but didn't touch the wood.}} \\
{\small $\sfA_{18}$: \texttt{He broke ran over a nail.}} \\
{\small $\sfA_{19}$: \texttt{Then ran over a nail.}} \\
{\small $\sfA_{20}$: \texttt{He ran over a nail.}} \\
{\small $\sfA_{21}$: \texttt{He did a bunch over a nail.}} \\
{\small $\sfA_{22}$: \texttt{He ran near over a nail.}} \\
{\small $\sfA_{23}$: \texttt{He stood over a nail.}} \\
{\small $\sfA_{24}$: \texttt{He ran over a nail on the top of his head.}} \\
{\small $\sfA_{25}$: \texttt{He ran another.}} \\
{\small $\sfA_{26}$: \texttt{He ran over a piece of wood.}} \\

==> tables/raw_data/eg_copa_dev_25_2_dist.txt <==
\, \\
$0$ \\
$0.2952$ \\
$0.1821$ \\
$0.0514$ \\
$0.1464$ \\
$0.0889$ \\
$0.0649$ \\
$0.1203$ \\
$0.0825$ \\
$0.1469$ \\
$0.2103$ \\
$0.1228$ \\
$0.1225$ \\
$0.2059$ \\
$0.1764$ \\
$0.0454$ \\
$0.1296$ \\
$0.1113$ \\
$0.0916$ \\
$0.2074$ \\
$0.0000$ \\
$0.0932$ \\
$0.0866$ \\
$0.0860$ \\
$0.0774$ \\
$0.0890$ \\
$0.0425$ \\

==> tables/raw_data/eg_copa_dev_25_2_pdy.txt <==
\, \\
$0.5001$ \\
$0.4471$ \\
$0.5259$ \\
$0.4886$ \\
$0.4968$ \\
$0.5091$ \\
$0.5075$ \\
$0.4770$ \\
$0.5321$ \\
$0.5148$ \\
$0.5274$ \\
$0.5095$ \\
$0.5208$ \\
$0.5522$ \\
$0.5469$ \\
$0.5020$ \\
$0.5113$ \\
$0.5076$ \\
$0.4981$ \\
$0.3099$ \\
$0.5001$ \\
$0.5263$ \\
$0.5129$ \\
$0.5006$ \\
$0.4873$ \\
$0.4983$ \\
$0.4949$ \\

==> tables/raw_data/eg_copa_dev_26_1_cov.txt <==
{\small $\sfX_{7}$: \texttt{They were talking loudly.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had asked her if she had been to Spain before, and she replied, ‘yes.}} & & & \\
{\small $\sfX_{10}$: \texttt{I was sitting on the train, with someone whom I didn’t really know.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a couple of weeks, and I'd learned to tune them out.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been sitting in her armchair, watching the television, occasionally giving a dismissive shrug as the.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had been speaking louder than they were, talking about the money markets, and I was looking at.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’d been thinking about the day, the days, they’d been married.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been talking the whole time to the people next to them.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was very calm, but now there was a lot happening, a lot of people.}} & & & \\
{\small $\sfX_{18}$: \texttt{The man had been discussing with the girl the importance of being in a relationship, despite the fact that.}} & & & \\
{\small $\sfX_{20}$: \texttt{I didn't know them, but I wondered if they were spies.}} & & & \\
{\small $\sfX_{21}$: \texttt{Their table was full of people eating and chatting.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were huffing and puffing.}} & & & \\
{\small $\sfX_{23}$: \texttt{I was the one.}} & & & \\
{\small $\sfX_{25}$: \texttt{I assumed it was a joke, a game.}} & & & \\
{\small $\sfX_{26}$: \texttt{They had been speaking in hushed tones to each other, and my heart sank as I thought.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been standing there for a little over four hours, a man wearing a cowboy hat, a.}} & & & \\
{\small $\sfX_{29}$: \texttt{The family in front of me appeared not only to be having a good time, but also to be.}} & & & \\
{\small $\sfX_{30}$: \texttt{They were kissing.}} & & & \\
{\small $\sfX_{32}$: \texttt{I hadn’t realised that was happening; they were too busy giggling.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn’t seem to care whether or not they heard my song.}} & & & \\
{\small $\sfX_{34}$: \texttt{They’d been talking, laughing, and having a lovely time.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was talking to me, or maybe she was.}} & & & \\
{\small $\sfX_{38}$: \texttt{They'd been listening.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were talking at normal tones, as I could understand both, and not only their words, but.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd been having a conversation about politics.}} & & & \\
{\small $\sfX_{44}$: \texttt{The couple behind them was whispering.}} & & & \\
{\small $\sfX_{46}$: \texttt{They hadn’t said a word to each other.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been sitting right behind me.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was laughing in a quiet voice.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had been talking.}} & & & \\
{\small $\sfX_{53}$: \texttt{They had not said a word.}} & & & \\
{\small $\sfX_{54}$: \texttt{I’d overheard a lot of interesting things at the party.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two men behind him were talking animatedly.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd assumed they were talking, but I was wrong.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t hear, but now I could.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been sitting in silence and I could hear his wife’s occasional sigh.}} & & & \\
{\small $\sfX_{60}$: \texttt{I couldn’t hear anything more than the soft sound of my own breathing.}} & & & \\
{\small $\sfX_{61}$: \texttt{They'd been arguing in a loud whisper—it was very hard for me to ignore them.}} & & & \\
{\small $\sfX_{63}$: \texttt{They’d sat quietly through the ceremony with their faces toward the back of the church, but.}} & & & \\
{\small $\sfX_{65}$: \texttt{They whispered while I took my pictures.}} & & & \\
{\small $\sfX_{68}$: \texttt{At the bar, a girl had asked, “Why not?”.}} & & & \\
{\small $\sfX_{70}$: \texttt{They’d been texting on their cell phones, exchanging information about how to find the best seat.}} & & & \\
{\small $\sfX_{71}$: \texttt{As we prepared for our flight, my husband and I had discussed our options.}} & & & \\
{\small $\sfX_{72}$: \texttt{They were chattering away as they made their way along a crowded sidewalk.}} & & & \\
{\small $\sfX_{74}$: \texttt{Their discussion was as audible as a choir recital.}} & & & \\
{\small $\sfX_{75}$: \texttt{They were speaking to each other about the weather.}} & & & \\
{\small $\sfX_{77}$: \texttt{The man next to me made a comment about a woman and immediately received a “tsk.}} & & & \\
{\small $\sfX_{79}$: \texttt{We had both been watching the game, but their banter had been limited to "You're from New.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was a whisper, and a gasp, and then it was an entire conversation, about me.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d been looking down, so I took the opportunity to observe them more closely.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was saying, "What's the deal with the boy?" and he was saying that there was.}} & & & \\
{\small $\sfX_{84}$: \texttt{They'd been chatting about a film.}} & & & \\
{\small $\sfX_{85}$: \texttt{I couldn't hear anything.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before what had just happened, I’d assumed it was my imagination—or in my case.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were arguing.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man standing next to me had just told me that something was going to happen soon, possibly involving.}} & & & \\
{\small $\sfX_{91}$: \texttt{They held up a finger in her direction, signaling the waitress who was coming over.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been engrossed in a video game.}} & & & \\
{\small $\sfX_{93}$: \texttt{The woman in the row behind me was taking a picture of her child and showing it to people around.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could overhear the whispers of the couple in the row in front of us.}} & & & \\
{\small $\sfX_{96}$: \texttt{The man was complaining about his flight; before that, the woman was complaining about her seat.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only heard a few people talking as we waited for our turn on the board.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of eye contact as he sat next to her with his hand in hers.}} & & & \\

==> tables/raw_data/eg_copa_dev_26_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The couple behind me was whispering.}} \\
{\small $\sfA_{1}$: \texttt{The couple behind me were looking at each other whispering.}} \\
{\small $\sfA_{2}$: \texttt{The couple behind me started whispering.}} \\
{\small $\sfA_{3}$: \texttt{The couple behind me were not whispering.}} \\
{\small $\sfA_{4}$: \texttt{The couple below was whispering.}} \\
{\small $\sfA_{5}$: \texttt{The couple behind me was whispering.}} \\
{\small $\sfA_{6}$: \texttt{EMPTY was whispering.}} \\
{\small $\sfA_{7}$: \texttt{The couple behind me was looking at each other.}} \\
{\small $\sfA_{8}$: \texttt{The couple behind me didn't want to take care of the car whispering.}} \\
{\small $\sfA_{9}$: \texttt{The couple behind me could not whispering.}} \\
{\small $\sfA_{10}$: \texttt{The couple behind me were never whispering.}} \\
{\small $\sfA_{11}$: \texttt{no, i don't know how he was whispering.}} \\
{\small $\sfA_{12}$: \texttt{No one was whispering.}} \\
{\small $\sfA_{13}$: \texttt{No one nearby was whispering.}} \\
{\small $\sfA_{14}$: \texttt{The couple behind me was n't aware of them.}} \\
{\small $\sfA_{15}$: \texttt{The couple behind me was not talking.}} \\
{\small $\sfA_{16}$: \texttt{The couple behind me was not aware of the carriage and not knowing that the invitation came through.}} \\
{\small $\sfA_{17}$: \texttt{The couple behind me were holding whispering.}} \\
{\small $\sfA_{18}$: \texttt{The couple behind me were whispering.}} \\
{\small $\sfA_{19}$: \texttt{The couple behind me wanted to be whispering.}} \\
{\small $\sfA_{20}$: \texttt{The couple behind me was whispering.}} \\
{\small $\sfA_{21}$: \texttt{The couple behind me was laughing.}} \\

==> tables/raw_data/eg_copa_dev_26_1_dist.txt <==
\, \\
$0$ \\
$0.1563$ \\
$0.4081$ \\
$0.2513$ \\
$0.2410$ \\
$0.0000$ \\
$0.3424$ \\
$0.2337$ \\
$0.3256$ \\
$0.2041$ \\
$0.2714$ \\
$0.4031$ \\
$0.2708$ \\
$0.2601$ \\
$0.1979$ \\
$0.2110$ \\
$0.4419$ \\
$0.1349$ \\
$0.0866$ \\
$0.1103$ \\
$0.0000$ \\
$0.2061$ \\

==> tables/raw_data/eg_copa_dev_26_1_pdy.txt <==
\, \\
$0.4783$ \\
$0.3298$ \\
$0.5265$ \\
$0.4486$ \\
$0.5104$ \\
$0.4783$ \\
$0.4843$ \\
$0.4979$ \\
$0.3607$ \\
$0.4970$ \\
$0.4438$ \\
$0.4204$ \\
$0.5022$ \\
$0.4952$ \\
$0.5085$ \\
$0.5114$ \\
$0.1377$ \\
$0.4859$ \\
$0.4974$ \\
$0.5315$ \\
$0.4783$ \\
$0.4973$ \\

==> tables/raw_data/eg_copa_dev_26_2_cov.txt <==
{\small $\sfX_{2}$: \texttt{There was nothing behind my face.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had not seen him as he, like everyone else, had been seated at a.}} & & & \\
{\small $\sfX_{9}$: \texttt{I did not even know she was there, as I always thought that there would be.}} & & & \\
{\small $\sfX_{12}$: \texttt{I had been sitting in the same spot for quite some time, staring dumbly into.}} & & & \\
{\small $\sfX_{14}$: \texttt{I didn't know there were so many tall people in the world.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had heard a woman tell that to a man next to her, and both seemed.}} & & & \\
{\small $\sfX_{18}$: \texttt{I had been sitting in the middle of the aisle.}} & & & \\
{\small $\sfX_{20}$: \texttt{I didn't know anyone in New York City.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't see him.}} & & & \\
{\small $\sfX_{25}$: \texttt{I assumed that the person sitting before me on the train was in fact very tall.}} & & & \\
{\small $\sfX_{30}$: \texttt{I didn’t even know she’s there,” one told.}} & & & \\
{\small $\sfX_{32}$: \texttt{I hadn’t seen him, and I was pretty sure I wouldn’.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a couple of people had sat in the area.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was talking to my mother.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd been able to see only that he was a stranger.}} & & & \\
{\small $\sfX_{44}$: \texttt{The back of the room was full and there was no empty seat anywhere, that is.}} & & & \\
{\small $\sfX_{46}$: \texttt{I hadn’t caught a glimpse of anybody because we were in the midst of.}} & & & \\
{\small $\sfX_{49}$: \texttt{He or she had sat behind me.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one was sitting in front of me.}} & & & \\
{\small $\sfX_{53}$: \texttt{I knew not who he was.}} & & & \\
{\small $\sfX_{56}$: \texttt{The place was empty.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd assumed I was the tallest person in the restaurant because I was standing next to.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t see, only hear the sound of my partner’s.}} & & & \\
{\small $\sfX_{60}$: \texttt{I couldn’t see anyone – I was in the elevator.}} & & & \\
{\small $\sfX_{61}$: \texttt{A small person was sitting next to me.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was having a discussion with some other people about my life after retirement, when a.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t concentrate because the person seemed so big.}} & & & \\
{\small $\sfX_{67}$: \texttt{I had been having a conversation with the girl, a friend, at the bar.}} & & & \\
{\small $\sfX_{68}$: \texttt{A woman was sitting in front of me, but she got up to stretch and then.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would’ve thought someone who was a couple of inches shorter than me was.}} & & & \\
{\small $\sfX_{70}$: \texttt{I’d only seen my boss (a tall person) a couple of times.}} & & & \\
{\small $\sfX_{71}$: \texttt{I had been watching some guys playing volleyball, and I was eating a bunch of food.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was too busy staring at my reflection.}} & & & \\
{\small $\sfX_{74}$: \texttt{I had felt as if I was alone in a room; but now someone else was.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t know he was tall.}} & & & \\
{\small $\sfX_{80}$: \texttt{A medium person was sitting next to me.}} & & & \\
{\small $\sfX_{81}$: \texttt{I was trying to figure out why I felt so angry toward her.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was in a taxi, and I was being driven by a man and a woman.}} & & & \\
{\small $\sfX_{85}$: \texttt{I did not know there were tall people in the world.}} & & & \\
{\small $\sfX_{86}$: \texttt{A small person was sitting in front of me.}} & & & \\
{\small $\sfX_{87}$: \texttt{I didn’t really see him, I just focused on the seat that.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day was a blur, but now I was able to pay attention to my surroundings.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only knew a few tall students at school.}} & & & \\
{\small $\sfX_{92}$: \texttt{He was somewhere in the middle of the room.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always thought of only children sitting in front of me.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could not see.}} & & & \\
{\small $\sfX_{96}$: \texttt{I was sitting in the chair opposite him.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been sitting beside him, as he had been sitting in the same place.}} & & & \\

==> tables/raw_data/eg_copa_dev_26_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{A tall person was sitting in front of me.}} \\
{\small $\sfA_{1}$: \texttt{A tall person EMPTY sitting in front of me.}} \\
{\small $\sfA_{2}$: \texttt{A tall person in a red hat sitting in front of me.}} \\
{\small $\sfA_{3}$: \texttt{A tall person is sitting in front of me.}} \\
{\small $\sfA_{4}$: \texttt{A tall person was walking away from in front of me.}} \\
{\small $\sfA_{5}$: \texttt{A tall person was flying in front of me.}} \\
{\small $\sfA_{6}$: \texttt{I was sitting in front of me.}} \\
{\small $\sfA_{7}$: \texttt{Two ladies was sitting in front of me.}} \\
{\small $\sfA_{8}$: \texttt{Someone was sitting in front of me.}} \\
{\small $\sfA_{9}$: \texttt{A tall person is sitting in front of me.}} \\
{\small $\sfA_{10}$: \texttt{A tall person is not sitting in front of me.}} \\
{\small $\sfA_{11}$: \texttt{A tall person was sitting in front of me.}} \\
{\small $\sfA_{12}$: \texttt{A tall person was nothing in front of me.}} \\
{\small $\sfA_{13}$: \texttt{A tall person was not in front of me.}} \\
{\small $\sfA_{14}$: \texttt{no such thing was sitting in front of me.}} \\
{\small $\sfA_{15}$: \texttt{Someone was sitting in front of me.}} \\
{\small $\sfA_{16}$: \texttt{No taller than Kenneth, Kenneth was sitting in front of me.}} \\
{\small $\sfA_{17}$: \texttt{A tall person EMPTY sitting in front of me.}} \\
\egtbhlt {\small $\sfA_{18}$: \texttt{A tall person was sitting sitting in front of me.}} \\
{\small $\sfA_{19}$: \texttt{A tall person was walking sitting in front of me.}} \\
{\small $\sfA_{20}$: \texttt{A tall person was standing in front of me.}} \\
{\small $\sfA_{21}$: \texttt{A tall person was jumping in front of me.}} \\
{\small $\sfA_{22}$: \texttt{Someone was sitting in front of me.}} \\
{\small $\sfA_{23}$: \texttt{The tall woman was sitting in front of me.}} \\

==> tables/raw_data/eg_copa_dev_26_2_dist.txt <==
\, \\
$0$ \\
$0.4669$ \\
$0.3510$ \\
$0.1165$ \\
$0.1959$ \\
$0.3506$ \\
$0.2004$ \\
$0.2060$ \\
$0.1160$ \\
$0.1165$ \\
$0.2468$ \\
$0.0000$ \\
$0.2775$ \\
$0.1760$ \\
$0.3812$ \\
$0.1160$ \\
$0.6263$ \\
$0.4669$ \\
$0.0366$ \\
$0.0623$ \\
$0.0468$ \\
$0.3047$ \\
$0.1160$ \\
$0.1196$ \\

==> tables/raw_data/eg_copa_dev_26_2_pdy.txt <==
\, \\
$0.4669$ \\
$0.4938$ \\
$0.0208$ \\
$0.4088$ \\
$0.5025$ \\
$0.5194$ \\
$0.4984$ \\
$0.4764$ \\
$0.3883$ \\
$0.4088$ \\
$0.4672$ \\
$0.4669$ \\
$0.5365$ \\
$0.5214$ \\
$0.5246$ \\
$0.3883$ \\
$0.3942$ \\
$0.4938$ \\
$0.4640$ \\
$0.5125$ \\
$0.4711$ \\
$0.5156$ \\
$0.3883$ \\
$0.4324$ \\

==> tables/raw_data/eg_copa_dev_28_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd had a problem with meat.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the girl who wouldn't take a shower without being shown the water temperature and the soap.}} & & & \\
{\small $\sfX_{3}$: \texttt{She couldn't do anything but cry when she got home from school.}} & & & \\
{\small $\sfX_{5}$: \texttt{My kids always enjoyed them and had no problem with them.}} & & & \\
{\small $\sfX_{6}$: \texttt{She told the woman, “I think you should eat me.”.}} & & & \\
{\small $\sfX_{7}$: \texttt{She ate anything she was not given.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had asked for ice cream or, “at least some chocolate.”.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted only to eat meat and sweets, all her favorite dishes that her parents forbade her.}} & & & \\
{\small $\sfX_{11}$: \texttt{She only ate a couple of crackers.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was refusing to eat her fish.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was the baby’s clothes she wouldn’t wear.}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been a regular salad eater.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been a perfect eater.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through this exercise with each meal she ate.}} & & & \\
{\small $\sfX_{19}$: \texttt{She refused to wear the uniform that had seen her through four years of public school.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a meat-and-potatoes girl.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even chew them.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a picky eater with great nutritional knowledge.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been a picky eater.}} & & & \\
{\small $\sfX_{25}$: \texttt{She refused to eat her spaghetti.}} & & & \\
{\small $\sfX_{26}$: \texttt{She would have given anything to be able to have a steak and potatoes for dinner, but now.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her plate was always full of food.}} & & & \\
{\small $\sfX_{29}$: \texttt{The boy refused to drink milk.}} & & & \\
{\small $\sfX_{30}$: \texttt{She didn’t eat any.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was chocolate.}} & & & \\
{\small $\sfX_{32}$: \texttt{She ate only meat.}} & & & \\
{\small $\sfX_{33}$: \texttt{She didn't feel too well.}} & & & \\
{\small $\sfX_{34}$: \texttt{She used to eat everything.}} & & & \\
{\small $\sfX_{36}$: \texttt{She would pick out the best pieces.}} & & & \\
{\small $\sfX_{38}$: \texttt{She would eat the vegetables, but only one.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were always at war.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd always liked the crunch of broccoli or the sour taste of raw carrots.}} & & & \\
{\small $\sfX_{44}$: \texttt{The girl was happy to eat them.}} & & & \\
{\small $\sfX_{46}$: \texttt{She used to love eating everything.}} & & & \\
{\small $\sfX_{49}$: \texttt{She made sure the refrigerator was always stocked with plenty of junk food, candy, and chips.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had ever refused to eat her vegetables.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not refused to eat anything.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been a great one for food.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been a very good eater, which was, of course, a huge part of the.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been giving her two and a half tablespoons of mashed potatoes and a can of stewed.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to eat them.}} & & & \\
{\small $\sfX_{61}$: \texttt{She ate all her fruits.}} & & & \\
{\small $\sfX_{63}$: \texttt{The boy was a regular eater.}} & & & \\
{\small $\sfX_{64}$: \texttt{She’d only gone through the charade.}} & & & \\
{\small $\sfX_{65}$: \texttt{She couldn’t sleep because the boy’s cell phone was ringing.}} & & & \\
{\small $\sfX_{68}$: \texttt{She had refused to play outside or have any vegetables.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would happily eat her lunch, but then she'd start to complain about the vegetables.}} & & & \\
{\small $\sfX_{70}$: \texttt{She would eat anything she could get her hands on, at least a couple spoonfuls of.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her parents called her lazy, but after they witnessed her doing her homework for eight consecutive nights.}} & & & \\
{\small $\sfX_{72}$: \texttt{She wouldn't eat anything green.}} & & & \\
{\small $\sfX_{74}$: \texttt{She only ate her mashed potatoes.}} & & & \\
{\small $\sfX_{75}$: \texttt{The boy had to eat all of his.}} & & & \\
{\small $\sfX_{77}$: \texttt{She wouldn't eat anything at all.}} & & & \\
{\small $\sfX_{80}$: \texttt{She was not eating and had a weight problem since she was 16.}} & & & \\
{\small $\sfX_{81}$: \texttt{She refused to eat her toast.}} & & & \\
{\small $\sfX_{82}$: \texttt{She would not eat her protein.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was doing fine.}} & & & \\
{\small $\sfX_{84}$: \texttt{She had refused other foods, most notably her rice, even though we had offered her many times.}} & & & \\
{\small $\sfX_{85}$: \texttt{She always ate her vegetables.}} & & & \\
{\small $\sfX_{86}$: \texttt{She would have gladly gulped down her steaming bowl of hot porridge and happily gobbled.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was hungry.}} & & & \\
{\small $\sfX_{88}$: \texttt{The girl was always polite, had always helped me when I came to visit.}} & & & \\
{\small $\sfX_{89}$: \texttt{She would eat vegetables.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only knew her as ‘the girl’.}} & & & \\
{\small $\sfX_{91}$: \texttt{She refused to eat anything at her brother's house.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never seen her not want to eat.}} & & & \\
{\small $\sfX_{93}$: \texttt{She always ate her vegetables.}} & & & \\
{\small $\sfX_{94}$: \texttt{She was getting picky about everything.}} & & & \\
{\small $\sfX_{96}$: \texttt{The girl was a big fan of the new show "The Voice" in the States and I.}} & & & \\
{\small $\sfX_{97}$: \texttt{She refused her breakfast.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had only been willing to consume foods that weren't raw.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of healthy food in her diet.}} & & & \\

==> tables/raw_data/eg_copa_dev_28_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The girl refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{The guy refused to eat her vegetables.}} \\
{\small $\sfA_{2}$: \texttt{Instead of vegetables, she refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{A girl eats healthy food at a counter refused to eat her vegetables.}} \\
{\small $\sfA_{4}$: \texttt{The girl loved her vegetables to eat her vegetables.}} \\
{\small $\sfA_{5}$: \texttt{The girl wanted to eat her vegetables.}} \\
{\small $\sfA_{6}$: \texttt{The girl ate the vegetables to eat her vegetables.}} \\
{\small $\sfA_{7}$: \texttt{The girl refused the rice and cooked her vegetables on the stove instead. The vegetables were ready.}} \\
{\small $\sfA_{8}$: \texttt{The girl refused to eat the vegetables because she was hungry.}} \\
{\small $\sfA_{9}$: \texttt{The girl refused to eat salad..... because the salads were heavy.}} \\
{\small $\sfA_{10}$: \texttt{Kim was refused to eat her vegetables.}} \\
{\small $\sfA_{11}$: \texttt{Her father recommended rice wine, while Betty's was unusual. This wine was always made with refused to eat her vegetables.}} \\
{\small $\sfA_{12}$: \texttt{As a treat she got hydrated using apple cider instead of apple juice. She refused to eat her vegetables.}} \\
{\small $\sfA_{13}$: \texttt{The girl refused to eat ice cream because her vegetables.}} \\
{\small $\sfA_{14}$: \texttt{The girl refused to eat ice cream because it was new and customary. The ice cream is unpopular.. her vegetables.}} \\
{\small $\sfA_{15}$: \texttt{The girl refused to bake her pizza because the pizza was too heavy and her vegetables.}} \\
{\small $\sfA_{16}$: \texttt{The girl refused to eat vegetables without thinking of the potato chips. potato chips are a special snack to her.}} \\
{\small $\sfA_{17}$: \texttt{The girl refused to eat corn and vegetables because she was hungry. The corn was a natural dish..}} \\
{\small $\sfA_{18}$: \texttt{The girl refused to eat all the tomatoes. she had. the tomatoes were nasty in her diet.}} \\
\egtbhlt {\small $\sfA_{19}$: \texttt{She refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{The mom refused to eat her vegetables.}} \\
{\small $\sfA_{21}$: \texttt{Of course, the girl refused to eat her vegetables.}} \\
{\small $\sfA_{22}$: \texttt{The girl ate her vegetables to eat her vegetables.}} \\
{\small $\sfA_{23}$: \texttt{The girl liked her vegetables good to eat her vegetables.}} \\
{\small $\sfA_{24}$: \texttt{The girl wanted to eat her vegetables.}} \\
{\small $\sfA_{25}$: \texttt{The girl refused pancakes to eat. Her mom said pancakes were terrible and didn't eat any.}} \\
{\small $\sfA_{26}$: \texttt{The girl refused to eat any fruits..}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{The girl refused to eat her vegetables again.}} \\
{\small $\sfA_{28}$: \texttt{In middle school, Katrina learned all the negative habits of Jennifer, Katrina refused to eat her vegetables.}} \\
{\small $\sfA_{29}$: \texttt{The scientist that encouraged the girl refused to eat her vegetables.}} \\
{\small $\sfA_{30}$: \texttt{While the girl ate the vegetables, the man refused to eat her vegetables.}} \\
{\small $\sfA_{31}$: \texttt{The girl refused to eat her vegetables.}} \\
{\small $\sfA_{32}$: \texttt{The girl refused to eat the salad because she couldn't eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{33}$: \texttt{The girl refused to eat the vegetables.}} \\
{\small $\sfA_{34}$: \texttt{The girl refused to eat the vegetables... Sarah was hungry. She ran away From the Apperture.}} \\
{\small $\sfA_{35}$: \texttt{The girl refused to eat any of her vegetables... nor did she eat her tomatoes since the tomatoes were all out.}} \\
\egtbhlt {\small $\sfA_{36}$: \texttt{The doctor refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{37}$: \texttt{The man refused to eat her vegetables.}} \\
{\small $\sfA_{38}$: \texttt{The boy refused to eat her vegetables.}} \\
{\small $\sfA_{39}$: \texttt{The girl ate the milkshake to eat her vegetables.}} \\
{\small $\sfA_{40}$: \texttt{The girl ate her fruit to eat her vegetables.}} \\
{\small $\sfA_{41}$: \texttt{The girl ate her salad to eat her vegetables.}} \\
{\small $\sfA_{42}$: \texttt{The girl refused to eat her vegetables while camping because the campfire made her feel warmer..}} \\
{\small $\sfA_{43}$: \texttt{The girl refused to eat her vegetables.. she was hungry.}} \\
{\small $\sfA_{44}$: \texttt{The girl refused the rice..}} \\
{\small $\sfA_{45}$: \texttt{At first they refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{46}$: \texttt{The man refused to eat her vegetables.}} \\
{\small $\sfA_{47}$: \texttt{The boy refused to eat her vegetables.}} \\
{\small $\sfA_{48}$: \texttt{The girl refused to eat her vegetables.}} \\
{\small $\sfA_{49}$: \texttt{The girl refused to eat vegetables for breakfast..}} \\
\egtbhlt {\small $\sfA_{50}$: \texttt{The girl refused to eat fruit.}} \\
{\small $\sfA_{51}$: \texttt{The girl refused to eat vegetables her parents said healthy..}} \\

==> tables/raw_data/eg_copa_dev_28_1_dist.txt <==
\, \\
$0$ \\
$0.0369$ \\
$0.1271$ \\
$0.0378$ \\
$0.1023$ \\
$0.0679$ \\
$0.1321$ \\
$0.1186$ \\
$0.1133$ \\
$0.1746$ \\
$0.0912$ \\
$0.1518$ \\
$0.1921$ \\
$0.1925$ \\
$0.1361$ \\
$0.1655$ \\
$0.1162$ \\
$0.2042$ \\
$0.0964$ \\
$0.0358$ \\
$0.0250$ \\
$0.0831$ \\
$0.1435$ \\
$0.1284$ \\
$0.0679$ \\
$0.1088$ \\
$0.1817$ \\
$0.0284$ \\
$0.1777$ \\
$0.0601$ \\
$0.3041$ \\
$0.0000$ \\
$0.1056$ \\
$0.0226$ \\
$0.1916$ \\
$0.1693$ \\
$0.0290$ \\
$0.0279$ \\
$0.0420$ \\
$0.1036$ \\
$0.0906$ \\
$0.1054$ \\
$0.2066$ \\
$0.1575$ \\
$0.1858$ \\
$0.1275$ \\
$0.0279$ \\
$0.0420$ \\
$0.0000$ \\
$0.1773$ \\
$0.0220$ \\
$0.1488$ \\

==> tables/raw_data/eg_copa_dev_28_1_pdy.txt <==
\, \\
$0.4847$ \\
$0.4897$ \\
$0.4022$ \\
$0.4998$ \\
$0.5163$ \\
$0.5068$ \\
$0.5170$ \\
$0.4808$ \\
$0.4337$ \\
$0.4376$ \\
$0.4861$ \\
$0.4913$ \\
$0.2796$ \\
$0.4033$ \\
$0.4861$ \\
$0.4528$ \\
$0.4625$ \\
$0.4771$ \\
$0.4850$ \\
$0.4918$ \\
$0.4898$ \\
$0.4895$ \\
$0.5188$ \\
$0.5079$ \\
$0.5068$ \\
$0.4895$ \\
$0.4556$ \\
$0.4839$ \\
$0.4979$ \\
$0.4982$ \\
$0.2786$ \\
$0.4847$ \\
$0.4585$ \\
$0.4891$ \\
$0.4860$ \\
$0.4708$ \\
$0.4905$ \\
$0.4898$ \\
$0.4881$ \\
$0.5071$ \\
$0.5059$ \\
$0.5076$ \\
$0.4428$ \\
$0.4270$ \\
$0.4852$ \\
$0.5441$ \\
$0.4898$ \\
$0.4881$ \\
$0.4847$ \\
$0.4918$ \\
$0.4809$ \\
$0.4683$ \\

==> tables/raw_data/eg_copa_dev_28_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd had a problem with meat.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the girl who wouldn't take a shower without being shown the water temperature and the soap.}} & & & \\
{\small $\sfX_{3}$: \texttt{She couldn't do anything but cry when she got home from school.}} & & & \\
{\small $\sfX_{5}$: \texttt{My kids always enjoyed them and had no problem with them.}} & & & \\
{\small $\sfX_{6}$: \texttt{She told the woman, “I think you should eat me.”.}} & & & \\
{\small $\sfX_{7}$: \texttt{She ate anything she was not given.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had asked for ice cream or, “at least some chocolate.”.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted only to eat meat and sweets, all her favorite dishes that her parents forbade her.}} & & & \\
{\small $\sfX_{11}$: \texttt{She only ate a couple of crackers.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was refusing to eat her fish.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was the baby’s clothes she wouldn’t wear.}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been a regular salad eater.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been a perfect eater.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through this exercise with each meal she ate.}} & & & \\
{\small $\sfX_{19}$: \texttt{She refused to wear the uniform that had seen her through four years of public school.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a meat-and-potatoes girl.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even chew them.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a picky eater with great nutritional knowledge.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been a picky eater.}} & & & \\
{\small $\sfX_{25}$: \texttt{She refused to eat her spaghetti.}} & & & \\
{\small $\sfX_{26}$: \texttt{She would have given anything to be able to have a steak and potatoes for dinner, but now.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her plate was always full of food.}} & & & \\
{\small $\sfX_{29}$: \texttt{The boy refused to drink milk.}} & & & \\
{\small $\sfX_{30}$: \texttt{She didn’t eat any.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was chocolate.}} & & & \\
{\small $\sfX_{32}$: \texttt{She ate only meat.}} & & & \\
{\small $\sfX_{33}$: \texttt{She didn't feel too well.}} & & & \\
{\small $\sfX_{34}$: \texttt{She used to eat everything.}} & & & \\
{\small $\sfX_{36}$: \texttt{She would pick out the best pieces.}} & & & \\
{\small $\sfX_{38}$: \texttt{She would eat the vegetables, but only one.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were always at war.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd always liked the crunch of broccoli or the sour taste of raw carrots.}} & & & \\
{\small $\sfX_{44}$: \texttt{The girl was happy to eat them.}} & & & \\
{\small $\sfX_{46}$: \texttt{She used to love eating everything.}} & & & \\
{\small $\sfX_{49}$: \texttt{She made sure the refrigerator was always stocked with plenty of junk food, candy, and chips.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had ever refused to eat her vegetables.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not refused to eat anything.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been a great one for food.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been a very good eater, which was, of course, a huge part of the.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been giving her two and a half tablespoons of mashed potatoes and a can of stewed.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to eat them.}} & & & \\
{\small $\sfX_{61}$: \texttt{She ate all her fruits.}} & & & \\
{\small $\sfX_{63}$: \texttt{The boy was a regular eater.}} & & & \\
{\small $\sfX_{64}$: \texttt{She’d only gone through the charade.}} & & & \\
{\small $\sfX_{65}$: \texttt{She couldn’t sleep because the boy’s cell phone was ringing.}} & & & \\
{\small $\sfX_{68}$: \texttt{She had refused to play outside or have any vegetables.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would happily eat her lunch, but then she'd start to complain about the vegetables.}} & & & \\
{\small $\sfX_{70}$: \texttt{She would eat anything she could get her hands on, at least a couple spoonfuls of.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her parents called her lazy, but after they witnessed her doing her homework for eight consecutive nights.}} & & & \\
{\small $\sfX_{72}$: \texttt{She wouldn't eat anything green.}} & & & \\
{\small $\sfX_{74}$: \texttt{She only ate her mashed potatoes.}} & & & \\
{\small $\sfX_{75}$: \texttt{The boy had to eat all of his.}} & & & \\
{\small $\sfX_{77}$: \texttt{She wouldn't eat anything at all.}} & & & \\
{\small $\sfX_{80}$: \texttt{She was not eating and had a weight problem since she was 16.}} & & & \\
{\small $\sfX_{81}$: \texttt{She refused to eat her toast.}} & & & \\
{\small $\sfX_{82}$: \texttt{She would not eat her protein.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was doing fine.}} & & & \\
{\small $\sfX_{84}$: \texttt{She had refused other foods, most notably her rice, even though we had offered her many times.}} & & & \\
{\small $\sfX_{85}$: \texttt{She always ate her vegetables.}} & & & \\
{\small $\sfX_{86}$: \texttt{She would have gladly gulped down her steaming bowl of hot porridge and happily gobbled.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was hungry.}} & & & \\
{\small $\sfX_{88}$: \texttt{The girl was always polite, had always helped me when I came to visit.}} & & & \\
{\small $\sfX_{89}$: \texttt{She would eat vegetables.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only knew her as ‘the girl’.}} & & & \\
{\small $\sfX_{91}$: \texttt{She refused to eat anything at her brother's house.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never seen her not want to eat.}} & & & \\
{\small $\sfX_{93}$: \texttt{She always ate her vegetables.}} & & & \\
{\small $\sfX_{94}$: \texttt{She was getting picky about everything.}} & & & \\
{\small $\sfX_{96}$: \texttt{The girl was a big fan of the new show "The Voice" in the States and I.}} & & & \\
{\small $\sfX_{97}$: \texttt{She refused her breakfast.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had only been willing to consume foods that weren't raw.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of healthy food in her diet.}} & & & \\

==> tables/raw_data/eg_copa_dev_28_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The girl refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{The guy refused to eat her vegetables.}} \\
{\small $\sfA_{2}$: \texttt{Instead of vegetables, she refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{A girl eats healthy food at a counter refused to eat her vegetables.}} \\
{\small $\sfA_{4}$: \texttt{The girl loved her vegetables to eat her vegetables.}} \\
{\small $\sfA_{5}$: \texttt{The girl wanted to eat her vegetables.}} \\
{\small $\sfA_{6}$: \texttt{The girl ate the vegetables to eat her vegetables.}} \\
{\small $\sfA_{7}$: \texttt{The girl refused the rice and cooked her vegetables on the stove instead. The vegetables were ready.}} \\
{\small $\sfA_{8}$: \texttt{The girl refused to eat the vegetables because she was hungry.}} \\
{\small $\sfA_{9}$: \texttt{The girl refused to eat salad..... because the salads were heavy.}} \\
{\small $\sfA_{10}$: \texttt{Kim was refused to eat her vegetables.}} \\
{\small $\sfA_{11}$: \texttt{Her father recommended rice wine, while Betty's was unusual. This wine was always made with refused to eat her vegetables.}} \\
{\small $\sfA_{12}$: \texttt{As a treat she got hydrated using apple cider instead of apple juice. She refused to eat her vegetables.}} \\
{\small $\sfA_{13}$: \texttt{The girl refused to eat ice cream because her vegetables.}} \\
{\small $\sfA_{14}$: \texttt{The girl refused to eat ice cream because it was new and customary. The ice cream is unpopular.. her vegetables.}} \\
{\small $\sfA_{15}$: \texttt{The girl refused to bake her pizza because the pizza was too heavy and her vegetables.}} \\
{\small $\sfA_{16}$: \texttt{The girl refused to eat vegetables without thinking of the potato chips. potato chips are a special snack to her.}} \\
{\small $\sfA_{17}$: \texttt{The girl refused to eat corn and vegetables because she was hungry. The corn was a natural dish..}} \\
{\small $\sfA_{18}$: \texttt{The girl refused to eat all the tomatoes. she had. the tomatoes were nasty in her diet.}} \\
\egtbhlt {\small $\sfA_{19}$: \texttt{She refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{The mom refused to eat her vegetables.}} \\
{\small $\sfA_{21}$: \texttt{Of course, the girl refused to eat her vegetables.}} \\
{\small $\sfA_{22}$: \texttt{The girl ate her vegetables to eat her vegetables.}} \\
{\small $\sfA_{23}$: \texttt{The girl liked her vegetables good to eat her vegetables.}} \\
{\small $\sfA_{24}$: \texttt{The girl wanted to eat her vegetables.}} \\
{\small $\sfA_{25}$: \texttt{The girl refused pancakes to eat. Her mom said pancakes were terrible and didn't eat any.}} \\
{\small $\sfA_{26}$: \texttt{The girl refused to eat any fruits..}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{The girl refused to eat her vegetables again.}} \\
{\small $\sfA_{28}$: \texttt{In middle school, Katrina learned all the negative habits of Jennifer, Katrina refused to eat her vegetables.}} \\
{\small $\sfA_{29}$: \texttt{The scientist that encouraged the girl refused to eat her vegetables.}} \\
{\small $\sfA_{30}$: \texttt{While the girl ate the vegetables, the man refused to eat her vegetables.}} \\
{\small $\sfA_{31}$: \texttt{The girl refused to eat her vegetables.}} \\
{\small $\sfA_{32}$: \texttt{The girl refused to eat the salad because she couldn't eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{33}$: \texttt{The girl refused to eat the vegetables.}} \\
{\small $\sfA_{34}$: \texttt{The girl refused to eat the vegetables... Sarah was hungry. She ran away From the Apperture.}} \\
{\small $\sfA_{35}$: \texttt{The girl refused to eat any of her vegetables... nor did she eat her tomatoes since the tomatoes were all out.}} \\
\egtbhlt {\small $\sfA_{36}$: \texttt{The doctor refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{37}$: \texttt{The man refused to eat her vegetables.}} \\
{\small $\sfA_{38}$: \texttt{The boy refused to eat her vegetables.}} \\
{\small $\sfA_{39}$: \texttt{The girl ate the milkshake to eat her vegetables.}} \\
{\small $\sfA_{40}$: \texttt{The girl ate her fruit to eat her vegetables.}} \\
{\small $\sfA_{41}$: \texttt{The girl ate her salad to eat her vegetables.}} \\
{\small $\sfA_{42}$: \texttt{The girl refused to eat her vegetables while camping because the campfire made her feel warmer..}} \\
{\small $\sfA_{43}$: \texttt{The girl refused to eat her vegetables.. she was hungry.}} \\
{\small $\sfA_{44}$: \texttt{The girl refused the rice..}} \\
{\small $\sfA_{45}$: \texttt{At first they refused to eat her vegetables.}} \\
\egtbhlt {\small $\sfA_{46}$: \texttt{The man refused to eat her vegetables.}} \\
{\small $\sfA_{47}$: \texttt{The boy refused to eat her vegetables.}} \\
{\small $\sfA_{48}$: \texttt{The girl refused to eat her vegetables.}} \\
{\small $\sfA_{49}$: \texttt{The girl refused to eat vegetables for breakfast..}} \\
\egtbhlt {\small $\sfA_{50}$: \texttt{The girl refused to eat fruit.}} \\
{\small $\sfA_{51}$: \texttt{The girl refused to eat vegetables her parents said healthy..}} \\

==> tables/raw_data/eg_copa_dev_28_2_dist.txt <==
\, \\
$0$ \\
$0.0369$ \\
$0.1271$ \\
$0.0378$ \\
$0.1023$ \\
$0.0679$ \\
$0.1321$ \\
$0.1186$ \\
$0.1133$ \\
$0.1746$ \\
$0.0912$ \\
$0.1518$ \\
$0.1921$ \\
$0.1925$ \\
$0.1361$ \\
$0.1655$ \\
$0.1162$ \\
$0.2042$ \\
$0.0964$ \\
$0.0358$ \\
$0.0250$ \\
$0.0831$ \\
$0.1435$ \\
$0.1284$ \\
$0.0679$ \\
$0.1088$ \\
$0.1817$ \\
$0.0284$ \\
$0.1777$ \\
$0.0601$ \\
$0.3041$ \\
$0.0000$ \\
$0.1056$ \\
$0.0226$ \\
$0.1916$ \\
$0.1693$ \\
$0.0290$ \\
$0.0279$ \\
$0.0420$ \\
$0.1036$ \\
$0.0906$ \\
$0.1054$ \\
$0.2066$ \\
$0.1575$ \\
$0.1858$ \\
$0.1275$ \\
$0.0279$ \\
$0.0420$ \\
$0.0000$ \\
$0.1773$ \\
$0.0220$ \\
$0.1488$ \\

==> tables/raw_data/eg_copa_dev_28_2_pdy.txt <==
\, \\
$0.4990$ \\
$0.5065$ \\
$0.5302$ \\
$0.4955$ \\
$0.4964$ \\
$0.5278$ \\
$0.5139$ \\
$0.4966$ \\
$0.4437$ \\
$0.4730$ \\
$0.5017$ \\
$0.4977$ \\
$0.3043$ \\
$0.3946$ \\
$0.4989$ \\
$0.4427$ \\
$0.4839$ \\
$0.5073$ \\
$0.4946$ \\
$0.5150$ \\
$0.5027$ \\
$0.5166$ \\
$0.5168$ \\
$0.5029$ \\
$0.5278$ \\
$0.4973$ \\
$0.4726$ \\
$0.4930$ \\
$0.5234$ \\
$0.4967$ \\
$0.4427$ \\
$0.4990$ \\
$0.4649$ \\
$0.5004$ \\
$0.5022$ \\
$0.4906$ \\
$0.4992$ \\
$0.5013$ \\
$0.5030$ \\
$0.5155$ \\
$0.5119$ \\
$0.5157$ \\
$0.4595$ \\
$0.4334$ \\
$0.4782$ \\
$0.5456$ \\
$0.5013$ \\
$0.5030$ \\
$0.4990$ \\
$0.5039$ \\
$0.4938$ \\
$0.4780$ \\

==> tables/raw_data/eg_copa_dev_29_1_cov.txt <==
{\small $\sfX_{2}$: \texttt{There had been the sound of distant traffic, and someone's voice, and footsteps and someone else's laughter.}} & & & \\
{\small $\sfX_{8}$: \texttt{She'd had no idea what her mind was thinking—but there it was, in her head, clear, like.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted only to scream.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had said nothing to me.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been in a position that was not quite the same as the one in which she stood, but something had.}} & & & \\
{\small $\sfX_{16}$: \texttt{She'd been a mess.}} & & & \\
{\small $\sfX_{18}$: \texttt{She had been so tense with worry over the meeting.}} & & & \\
{\small $\sfX_{20}$: \texttt{She'd been working her way up the stairs.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a lot of stuff with no name..}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been certain they could never do this, because she'd been certain that Jack was the father.}} & & & \\
{\small $\sfX_{25}$: \texttt{She'd been so certain it was just her and Jack.}} & & & \\
{\small $\sfX_{30}$: \texttt{She'd thought about throwing the old guy in the trunk.}} & & & \\
{\small $\sfX_{32}$: \texttt{She'd let them all think she was on their side.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel so bad about taking the life of another person, but her reaction made him reconsider.}} & & & \\
{\small $\sfX_{36}$: \texttt{He needed to talk to her.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been able to suppress it.}} & & & \\
{\small $\sfX_{46}$: \texttt{Life hadn't really been so bad.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been angry.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her cry.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to talk about him at all, but now she realized that she wanted to hear what he had.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd assumed that the men she'd seen had only been an anomaly, a chance sighting.}} & & & \\
{\small $\sfX_{60}$: \texttt{She'd been too busy to worry more than the usual—about her marriage and about the twins.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was the only one who was ever on her side, and now, somehow, I was the only one.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been nervous.}} & & & \\
{\small $\sfX_{70}$: \texttt{She had been pretty calm.}} & & & \\
{\small $\sfX_{71}$: \texttt{She'd been at her desk, working, listening to the occasional car pass in the street, watching the squirrels.}} & & & \\
{\small $\sfX_{72}$: \texttt{She'd been angry.}} & & & \\
{\small $\sfX_{74}$: \texttt{She'd felt her life slip away from her for a minute or so.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had been like a rock.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had been so proud and had fought so hard to protect it and to maintain it into adulthood, and this was.}} & & & \\
{\small $\sfX_{81}$: \texttt{She had been scared, frightened he would find her, scared he would hurt her or kill her.}} & & & \\
{\small $\sfX_{85}$: \texttt{She felt like she couldn't catch her breath.}} & & & \\
{\small $\sfX_{87}$: \texttt{She'd been so focused on the pain she was in that she hadn't realized it was a real conversation.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day had seemed endless, filled with people and sounds and endless discussions about what was happening and what was going to.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd been a bundle of nerves since I'd arrived.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more or less ignoring her, but now he looked at her curiously, almost with a little interest.}} & & & \\
{\small $\sfX_{96}$: \texttt{The smell of her filled his nostrils.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of air, but he was right.}} & & & \\

==> tables/raw_data/eg_copa_dev_29_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{She exhaled.}} \\
{\small $\sfA_{1}$: \texttt{now listen to me -- breathe exhaled.}} \\
{\small $\sfA_{2}$: \texttt{Group of people watch as smoke is exhaled.}} \\
{\small $\sfA_{3}$: \texttt{She took her flask and went to the concert, then sat at the window facing the mountain and exhaled.}} \\
{\small $\sfA_{4}$: \texttt{She poured the rice from the bag into the rice cooking pan until the pan was full.}} \\
{\small $\sfA_{5}$: \texttt{She emptied the magazine from the tube into a glass then filled the cup.}} \\
{\small $\sfA_{6}$: \texttt{She drank a lot of water but gave up when she went to the toilet because the toilet was full.}} \\
{\small $\sfA_{7}$: \texttt{no, it's okay. i just... it's fine. exhaled.}} \\
{\small $\sfA_{8}$: \texttt{no one exhaled.}} \\
{\small $\sfA_{9}$: \texttt{no, not that one...... and i think her heart will exhaled.}} \\
{\small $\sfA_{10}$: \texttt{She did not like the smell of the coconut shampoo but liked the smell of the almond shampoo because the coconut shampoo was overwhelming.}} \\
{\small $\sfA_{11}$: \texttt{She didn't enjoy the smell of the cedar but liked the smell of the vanilla because the vanilla was pleasant..}} \\
{\small $\sfA_{12}$: \texttt{She didn't inhale.}} \\
{\small $\sfA_{13}$: \texttt{The crowd exhaled.}} \\
{\small $\sfA_{14}$: \texttt{The author resigned. exhaled.}} \\
{\small $\sfA_{15}$: \texttt{She screamed and exhaled.}} \\
{\small $\sfA_{16}$: \texttt{She screamed and passed.}} \\
{\small $\sfA_{17}$: \texttt{She placed her foot upon the wall and leaned on the ground.}} \\
{\small $\sfA_{18}$: \texttt{She moved out.}} \\

==> tables/raw_data/eg_copa_dev_29_1_dist.txt <==
\, \\
$0$ \\
$0.3192$ \\
$0.2814$ \\
$0.1722$ \\
$0.1757$ \\
$0.0962$ \\
$0.4243$ \\
$0.6583$ \\
$0.1209$ \\
$0.2855$ \\
$0.3295$ \\
$0.4402$ \\
$0.1308$ \\
$0.1195$ \\
$0.0985$ \\
$0.0419$ \\
$0.0918$ \\
$0.0972$ \\
$0.1013$ \\

==> tables/raw_data/eg_copa_dev_29_1_pdy.txt <==
\, \\
$0.4755$ \\
$0.2708$ \\
$0.3756$ \\
$0.4363$ \\
$0.4592$ \\
$0.4946$ \\
$0.2729$ \\
$0.1952$ \\
$0.4860$ \\
$0.3479$ \\
$0.3993$ \\
$0.2625$ \\
$0.5230$ \\
$0.4820$ \\
$0.4675$ \\
$0.4689$ \\
$0.4883$ \\
$0.4671$ \\
$0.5179$ \\

==> tables/raw_data/eg_copa_dev_29_2_cov.txt <==
{\small $\sfX_{2}$: \texttt{There had been the sound of distant traffic.}} & & & \\
{\small $\sfX_{3}$: \texttt{She'd been pretty good.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the first time I'd seen her sneeze.}} & & & \\
{\small $\sfX_{7}$: \texttt{She had been walking quietly along, holding her handkerchief to her nose and feeling sorry for herself.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had asked her if she had been sick.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had said nothing to me.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been in a position that was not quite the same as the position of another person.}} & & & \\
{\small $\sfX_{13}$: \texttt{He'd been afraid she'd take it as a criticism, but there was nothing apologetic in her eyes.}} & & & \\
{\small $\sfX_{14}$: \texttt{I'd found it hard to believe she'd be sneezing.}} & & & \\
{\small $\sfX_{16}$: \texttt{She'd heard a scream, but it had cut off.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been calm, collected.}} & & & \\
{\small $\sfX_{18}$: \texttt{She had been quiet.}} & & & \\
{\small $\sfX_{19}$: \texttt{She had been able to hold out in the sun.}} & & & \\
{\small $\sfX_{20}$: \texttt{I hadn't seen her look tired until now.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even have imagined the idea that she could sneeze.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a lot of stuff with great strength and speed.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been a bundle of nerves.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had been lying next to me in her bed, reading in bed.}} & & & \\
{\small $\sfX_{26}$: \texttt{She had been lying in the open, exposed to the elements and the wind.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her voice had been low and sad... almost sweet.}} & & & \\
{\small $\sfX_{30}$: \texttt{She'd thought she was going to do this without the help of pharmaceuticals.}} & & & \\
{\small $\sfX_{32}$: \texttt{I hadn't really thought much about sneezing.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a slight rattle.}} & & & \\
{\small $\sfX_{34}$: \texttt{I'd thought she was a normal person.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just a man.}} & & & \\
{\small $\sfX_{38}$: \texttt{She'd had the flu.}} & & & \\
{\small $\sfX_{40}$: \texttt{She'd been sitting so long she'd felt she was going to faint.}} & & & \\
{\small $\sfX_{41}$: \texttt{They had talked about their jobs, about their parents, about how the other nurses liked them, about how all.}} & & & \\
{\small $\sfX_{43}$: \texttt{All I could see was the outline of her head and face.}} & & & \\
{\small $\sfX_{44}$: \texttt{The night was clear enough for you to pick his face all the way down to his shoes.}} & & & \\
{\small $\sfX_{46}$: \texttt{She hadn't even looked at me.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd noticed her hand shaking.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her sneeze.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to talk.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been crying silently.}} & & & \\
{\small $\sfX_{60}$: \texttt{She'd been too busy to notice them.}} & & & \\
{\small $\sfX_{61}$: \texttt{She'd been walking in a circle, trying to think.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was pretty sure she'd been in on her sister's death.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been calm.}} & & & \\
{\small $\sfX_{68}$: \texttt{She hadn't been able to think.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would have said her hands were freezing.}} & & & \\
{\small $\sfX_{70}$: \texttt{She’d mostly just coughed.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her eyes had been wide, but now they closed and she could not help but relax.}} & & & \\
{\small $\sfX_{72}$: \texttt{She'd been standing there in the light.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything had been perfectly in order.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t know about the problem of too much pollen, which could trigger allergic reactions.}} & & & \\
{\small $\sfX_{77}$: \texttt{She had been trying to stop herself from sneezing and failing.}} & & & \\
{\small $\sfX_{80}$: \texttt{None of the others had had a chance to breathe.}} & & & \\
{\small $\sfX_{81}$: \texttt{She’d been sneezing from time to time, but not all the time.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been in a state of perpetual irritation, and now, after being interrupted by that sneeze.}} & & & \\
{\small $\sfX_{84}$: \texttt{She'd been nervous, a little scared.}} & & & \\
{\small $\sfX_{85}$: \texttt{I couldn't remember the last time she had done it.}} & & & \\
{\small $\sfX_{86}$: \texttt{She'd been so sure that she would see her parents again, after all the searching in the house.}} & & & \\
{\small $\sfX_{87}$: \texttt{She'd been so quiet you'd think she was asleep.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day had seemed more like a long, miserable nightmare than real life.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more or less calm.}} & & & \\
{\small $\sfX_{93}$: \texttt{She always took the opportunity to say, "I never sneeze," but then she did that one time.}} & & & \\
{\small $\sfX_{94}$: \texttt{She was getting a headache.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would have thought she was as cold as I was.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only heard her sing, but as soon as that happened I knew she couldn't be just someone passing.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of noise, as if someone were screaming and hitting each other in the air.}} & & & \\

==> tables/raw_data/eg_copa_dev_29_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{She sneezed.}} \\
{\small $\sfA_{1}$: \texttt{Megan gave Christine a tissue and a mouthwash because Christine did not have sneezed.}} \\
{\small $\sfA_{2}$: \texttt{Megan gave Rachel a nose filled with poison because Megan had sneezed.}} \\
{\small $\sfA_{3}$: \texttt{Megan had an infected wound being treated by Laura, because Laura sneezed.}} \\
{\small $\sfA_{4}$: \texttt{She sneezed more than Natalie did because Natalie had kept their pet in a hospital room.}} \\
{\small $\sfA_{5}$: \texttt{She sneezed more than Natalie did because Natalie kept her throat clean.}} \\
{\small $\sfA_{6}$: \texttt{She sneezed more than Natalie did because Natalie had kept their pet at home sick with infectious symptoms.}} \\
{\small $\sfA_{7}$: \texttt{Megan did not let Erin in on her secret but Megan still gave her sneezed.}} \\
{\small $\sfA_{8}$: \texttt{The woman who tells to "Sabrina, prince of the beach" is really sneezed.}} \\
{\small $\sfA_{9}$: \texttt{Jessica thought that was nice of Elena to clean all the disgusting things under her bed, because Jessica did not like sneezed.}} \\
{\small $\sfA_{10}$: \texttt{She didn't feel quite like a infected person would infect her with the common cold, so she sneezed instead of coughing all over herself.}} \\
{\small $\sfA_{11}$: \texttt{She didn't want to talk to Michael, but talked to Kayla because Kayla didn't have something bad under her eyes.}} \\
{\small $\sfA_{12}$: \texttt{She didn't want to touch the cat, so instead she used the bottle, although the bottle had poison ivy on it.}} \\
{\small $\sfA_{13}$: \texttt{Matt sneezed.}} \\
{\small $\sfA_{14}$: \texttt{Beth sneezed.}} \\
{\small $\sfA_{15}$: \texttt{Brown sneezed.}} \\
{\small $\sfA_{16}$: \texttt{She didn't like brushing her teeth but cleaned them with some ointment, because the ointment hurt her.}} \\
{\small $\sfA_{17}$: \texttt{She stayed the same throughout the film and became nothing.......}} \\
{\small $\sfA_{18}$: \texttt{She sneezed a lot and turned her nose up.}} \\

==> tables/raw_data/eg_copa_dev_29_2_dist.txt <==
\, \\
$0$ \\
$0.1382$ \\
$0.1219$ \\
$0.1808$ \\
$0.2774$ \\
$0.2098$ \\
$0.2529$ \\
$0.1123$ \\
$0.1762$ \\
$0.1487$ \\
$0.4922$ \\
$0.5603$ \\
$0.7970$ \\
$0.0547$ \\
$0.0923$ \\
$0.0625$ \\
$0.3606$ \\
$0.1872$ \\
$0.0855$ \\

==> tables/raw_data/eg_copa_dev_29_2_pdy.txt <==
\, \\
$0.4762$ \\
$0.4460$ \\
$0.4126$ \\
$0.3482$ \\
$0.4487$ \\
$0.4214$ \\
$0.4655$ \\
$0.4577$ \\
$0.5128$ \\
$0.4723$ \\
$0.3810$ \\
$0.4198$ \\
$0.2109$ \\
$0.4888$ \\
$0.4761$ \\
$0.4597$ \\
$0.3817$ \\
$0.4506$ \\
$0.4839$ \\

==> tables/raw_data/eg_copa_dev_2_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd written a few book reviews and she wrote an essay about a book she'd just finished reading: a collection.}} & & & \\
{\small $\sfX_{3}$: \texttt{She'd been the head of a local hospital.}} & & & \\
{\small $\sfX_{5}$: \texttt{She taught school at the high school where he was taught.}} & & & \\
{\small $\sfX_{7}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had worked for a private company, which gave her great satisfaction, because she wanted to work with people, and.}} & & & \\
{\small $\sfX_{9}$: \texttt{She was a doctor.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had taught third grade.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had been a mechanic.}} & & & \\
{\small $\sfX_{14}$: \texttt{She worked as a secretary in the city.}} & & & \\
{\small $\sfX_{16}$: \texttt{She worked as a journalist.}} & & & \\
{\small $\sfX_{17}$: \texttt{She was very much in the public eye as the wife of a major international figure in business.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through different jobs with the company she worked at, from reception to office assistant.}} & & & \\
{\small $\sfX_{19}$: \texttt{She worked as a mechanic, but in the final years of her life, she suffered from dementia.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a nurse.}} & & & \\
{\small $\sfX_{21}$: \texttt{She had worked as a hairdresser.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a teacher, teaching English to Vietnamese students.}} & & & \\
{\small $\sfX_{23}$: \texttt{She worked for a large corporation.}} & & & \\
{\small $\sfX_{25}$: \texttt{She worked as a lawyer and taught law on and off.}} & & & \\
{\small $\sfX_{26}$: \texttt{She spent a decade in prison for the death of a 15-year-old boy.}} & & & \\
{\small $\sfX_{27}$: \texttt{She had been in the same family business for four generations, a legacy that was passed on to her daughter.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had been the deputy director of the Bibliotheque Nationale in Paris, which is, among.}} & & & \\
{\small $\sfX_{31}$: \texttt{She worked for the post office.}} & & & \\
{\small $\sfX_{32}$: \texttt{She held numerous positions in government, including two years as chair of the Commission on the Status of Women and as deputy.}} & & & \\
{\small $\sfX_{33}$: \texttt{She was a school teacher.}} & & & \\
{\small $\sfX_{34}$: \texttt{She did the same job at another hospital in the area.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd worked for the same company.}} & & & \\
{\small $\sfX_{37}$: \texttt{A secretary.}} & & & \\
{\small $\sfX_{38}$: \texttt{She'd worked in advertising.}} & & & \\
{\small $\sfX_{40}$: \texttt{In the army, she'd been a general.}} & & & \\
{\small $\sfX_{41}$: \texttt{She lived in the United States, as I did, before I was a refugee.}} & & & \\
{\small $\sfX_{42}$: \texttt{She was a secretary who worked for a realtor.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been working at the hospital.}} & & & \\
{\small $\sfX_{44}$: \texttt{She also was a homemaker.}} & & & \\
{\small $\sfX_{46}$: \texttt{She used to cook for a rich man and he paid her well.}} & & & \\
{\small $\sfX_{52}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had worked in the pharmaceutical industry.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been a lawyer.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to work at a law firm.}} & & & \\
{\small $\sfX_{63}$: \texttt{She was the head of the Department of Health and Human Services’ Children’s Bureau.}} & & & \\
{\small $\sfX_{64}$: \texttt{She had spent 20 years in the city's criminal courts.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been a lawyer.}} & & & \\
{\small $\sfX_{68}$: \texttt{She was a nurse for almost 40 years, retiring in 1995 due to the demands of nursing and caregiving at the.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned to walk, she had already been called the most beautiful flower in.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{74}$: \texttt{She was a librarian.}} & & & \\
{\small $\sfX_{75}$: \texttt{She was a secretary; then she was a bookkeeper; finally, she was a receptionist.}} & & & \\
{\small $\sfX_{80}$: \texttt{She worked for the telephone company.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a dancer, a jazz dancer.}} & & & \\
{\small $\sfX_{82}$: \texttt{She worked in education.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{84}$: \texttt{She played in other roles, most notably her roles in the films No Strings Attached and All I Want.}} & & & \\
{\small $\sfX_{85}$: \texttt{She did housework.}} & & & \\
{\small $\sfX_{86}$: \texttt{She'd been a saleswoman at one of the big stores, where her boss told her what to do day after.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man was a bus driver.}} & & & \\
{\small $\sfX_{90}$: \texttt{For a time, she worked at the Department of Defense.}} & & & \\
{\small $\sfX_{91}$: \texttt{She worked as a school principal.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been her chief executive.}} & & & \\
{\small $\sfX_{96}$: \texttt{She worked as a dental assistant.}} & & & \\
{\small $\sfX_{97}$: \texttt{She was a dancer at Walt Disney World.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had worked as a nurse, as an English teacher, as an art professor.}} & & & \\
{\small $\sfX_{100}$: \texttt{She was a nurse.}} & & & \\

==> tables/raw_data/eg_copa_dev_2_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The woman retired.}} \\
{\small $\sfA_{1}$: \texttt{Suddenly the woman retired.}} \\
{\small $\sfA_{2}$: \texttt{The author ran, and the author retired.}} \\
{\small $\sfA_{3}$: \texttt{The man told me he retired.}} \\
{\small $\sfA_{4}$: \texttt{The woman stood up.}} \\
{\small $\sfA_{5}$: \texttt{The woman left.}} \\
{\small $\sfA_{6}$: \texttt{The woman left the building.}} \\
{\small $\sfA_{7}$: \texttt{Unless the scientist ran, the lawyer contacted the artists. retired.}} \\
{\small $\sfA_{8}$: \texttt{Unless the lawyer shouted, the woman retired.}} \\
{\small $\sfA_{9}$: \texttt{Unless the actor introduced the secretaries, the woman did not retired.}} \\
{\small $\sfA_{10}$: \texttt{The woman applied liquid make up effects while the man did not. The make-up effects were pretty bad though and didn't work for me.}} \\
{\small $\sfA_{11}$: \texttt{The woman didn't get out her watch today. Instead, she picked a piece of popcorn with a toy.}} \\
{\small $\sfA_{12}$: \texttt{The woman did not get the promotion at work over the job at the factory because the work had no benefits.}} \\
{\small $\sfA_{13}$: \texttt{She retired.}} \\
{\small $\sfA_{14}$: \texttt{The manager introduced the professor, or retired.}} \\
{\small $\sfA_{15}$: \texttt{The man retired.}} \\
{\small $\sfA_{16}$: \texttt{The woman found it hard to follow her bicycle in racing, but loved riding the scooter, since the bicycle was easy for her to grasp..}} \\
{\small $\sfA_{17}$: \texttt{The woman danced.}} \\
{\small $\sfA_{18}$: \texttt{The woman ran away from the man.}} \\

==> tables/raw_data/eg_copa_dev_2_1_dist.txt <==
\, \\
$0$ \\
$0.1178$ \\
$0.1385$ \\
$0.1152$ \\
$0.0979$ \\
$0.0634$ \\
$0.0686$ \\
$0.2756$ \\
$0.2040$ \\
$0.2959$ \\
$0.1691$ \\
$0.3027$ \\
$0.1557$ \\
$0.0398$ \\
$0.0809$ \\
$0.0476$ \\
$0.1562$ \\
$0.0701$ \\
$0.0740$ \\

==> tables/raw_data/eg_copa_dev_2_1_pdy.txt <==
\, \\
$0.4986$ \\
$0.4936$ \\
$0.4823$ \\
$0.4860$ \\
$0.4861$ \\
$0.5099$ \\
$0.5072$ \\
$0.4621$ \\
$0.4602$ \\
$0.4702$ \\
$0.4909$ \\
$0.4688$ \\
$0.4927$ \\
$0.5005$ \\
$0.4727$ \\
$0.5044$ \\
$0.4699$ \\
$0.4682$ \\
$0.4703$ \\

==> tables/raw_data/eg_copa_dev_2_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd written a few book reviews and she wrote an essay about a book she'd just finished reading: a collection.}} & & & \\
{\small $\sfX_{3}$: \texttt{She'd been the head of a local hospital.}} & & & \\
{\small $\sfX_{5}$: \texttt{She taught school at the high school where he was taught.}} & & & \\
{\small $\sfX_{7}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had worked for a private company, which gave her great satisfaction, because she wanted to work with people, and.}} & & & \\
{\small $\sfX_{9}$: \texttt{She was a doctor.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had taught third grade.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had been a mechanic.}} & & & \\
{\small $\sfX_{14}$: \texttt{She worked as a secretary in the city.}} & & & \\
{\small $\sfX_{16}$: \texttt{She worked as a journalist.}} & & & \\
{\small $\sfX_{17}$: \texttt{She was very much in the public eye as the wife of a major international figure in business.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through different jobs with the company she worked at, from reception to office assistant.}} & & & \\
{\small $\sfX_{19}$: \texttt{She worked as a mechanic, but in the final years of her life, she suffered from dementia.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a nurse.}} & & & \\
{\small $\sfX_{21}$: \texttt{She had worked as a hairdresser.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a teacher, teaching English to Vietnamese students.}} & & & \\
{\small $\sfX_{23}$: \texttt{She worked for a large corporation.}} & & & \\
{\small $\sfX_{25}$: \texttt{She worked as a lawyer and taught law on and off.}} & & & \\
{\small $\sfX_{26}$: \texttt{She spent a decade in prison for the death of a 15-year-old boy.}} & & & \\
{\small $\sfX_{27}$: \texttt{She had been in the same family business for four generations, a legacy that was passed on to her daughter.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had been the deputy director of the Bibliotheque Nationale in Paris, which is, among.}} & & & \\
{\small $\sfX_{31}$: \texttt{She worked for the post office.}} & & & \\
{\small $\sfX_{32}$: \texttt{She held numerous positions in government, including two years as chair of the Commission on the Status of Women and as deputy.}} & & & \\
{\small $\sfX_{33}$: \texttt{She was a school teacher.}} & & & \\
{\small $\sfX_{34}$: \texttt{She did the same job at another hospital in the area.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd worked for the same company.}} & & & \\
{\small $\sfX_{37}$: \texttt{A secretary.}} & & & \\
{\small $\sfX_{38}$: \texttt{She'd worked in advertising.}} & & & \\
{\small $\sfX_{40}$: \texttt{In the army, she'd been a general.}} & & & \\
{\small $\sfX_{41}$: \texttt{She lived in the United States, as I did, before I was a refugee.}} & & & \\
{\small $\sfX_{42}$: \texttt{She was a secretary who worked for a realtor.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been working at the hospital.}} & & & \\
{\small $\sfX_{44}$: \texttt{She also was a homemaker.}} & & & \\
{\small $\sfX_{46}$: \texttt{She used to cook for a rich man and he paid her well.}} & & & \\
{\small $\sfX_{52}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had worked in the pharmaceutical industry.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been a lawyer.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to work at a law firm.}} & & & \\
{\small $\sfX_{63}$: \texttt{She was the head of the Department of Health and Human Services’ Children’s Bureau.}} & & & \\
{\small $\sfX_{64}$: \texttt{She had spent 20 years in the city's criminal courts.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been a lawyer.}} & & & \\
{\small $\sfX_{68}$: \texttt{She was a nurse for almost 40 years, retiring in 1995 due to the demands of nursing and caregiving at the.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned to walk, she had already been called the most beautiful flower in.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{74}$: \texttt{She was a librarian.}} & & & \\
{\small $\sfX_{75}$: \texttt{She was a secretary; then she was a bookkeeper; finally, she was a receptionist.}} & & & \\
{\small $\sfX_{80}$: \texttt{She worked for the telephone company.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a dancer, a jazz dancer.}} & & & \\
{\small $\sfX_{82}$: \texttt{She worked in education.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was a teacher.}} & & & \\
{\small $\sfX_{84}$: \texttt{She played in other roles, most notably her roles in the films No Strings Attached and All I Want.}} & & & \\
{\small $\sfX_{85}$: \texttt{She did housework.}} & & & \\
{\small $\sfX_{86}$: \texttt{She'd been a saleswoman at one of the big stores, where her boss told her what to do day after.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man was a bus driver.}} & & & \\
{\small $\sfX_{90}$: \texttt{For a time, she worked at the Department of Defense.}} & & & \\
{\small $\sfX_{91}$: \texttt{She worked as a school principal.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been her chief executive.}} & & & \\
{\small $\sfX_{96}$: \texttt{She worked as a dental assistant.}} & & & \\
{\small $\sfX_{97}$: \texttt{She was a dancer at Walt Disney World.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had worked as a nurse, as an English teacher, as an art professor.}} & & & \\
{\small $\sfX_{100}$: \texttt{She was a nurse.}} & & & \\

==> tables/raw_data/eg_copa_dev_2_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The woman retired.}} \\
{\small $\sfA_{1}$: \texttt{Suddenly the woman retired.}} \\
{\small $\sfA_{2}$: \texttt{The author ran, and the author retired.}} \\
{\small $\sfA_{3}$: \texttt{The man told me he retired.}} \\
{\small $\sfA_{4}$: \texttt{The woman stood up.}} \\
{\small $\sfA_{5}$: \texttt{The woman left.}} \\
{\small $\sfA_{6}$: \texttt{The woman left the building.}} \\
{\small $\sfA_{7}$: \texttt{Unless the scientist ran, the lawyer contacted the artists. retired.}} \\
{\small $\sfA_{8}$: \texttt{Unless the lawyer shouted, the woman retired.}} \\
{\small $\sfA_{9}$: \texttt{Unless the actor introduced the secretaries, the woman did not retired.}} \\
{\small $\sfA_{10}$: \texttt{The woman applied liquid make up effects while the man did not. The make-up effects were pretty bad though and didn't work for me.}} \\
{\small $\sfA_{11}$: \texttt{The woman didn't get out her watch today. Instead, she picked a piece of popcorn with a toy.}} \\
{\small $\sfA_{12}$: \texttt{The woman did not get the promotion at work over the job at the factory because the work had no benefits.}} \\
\egtbhlt {\small $\sfA_{13}$: \texttt{She retired.}} \\
{\small $\sfA_{14}$: \texttt{The manager introduced the professor, or retired.}} \\
{\small $\sfA_{15}$: \texttt{The man retired.}} \\
{\small $\sfA_{16}$: \texttt{The woman found it hard to follow her bicycle in racing, but loved riding the scooter, since the bicycle was easy for her to grasp..}} \\
{\small $\sfA_{17}$: \texttt{The woman danced.}} \\
{\small $\sfA_{18}$: \texttt{The woman ran away from the man.}} \\

==> tables/raw_data/eg_copa_dev_2_2_dist.txt <==
\, \\
$0$ \\
$0.1162$ \\
$0.1366$ \\
$0.1137$ \\
$0.0965$ \\
$0.0625$ \\
$0.0677$ \\
$0.2719$ \\
$0.2012$ \\
$0.2918$ \\
$0.1668$ \\
$0.2986$ \\
$0.1535$ \\
$0.0392$ \\
$0.0798$ \\
$0.0469$ \\
$0.1541$ \\
$0.0692$ \\
$0.0730$ \\

==> tables/raw_data/eg_copa_dev_2_2_pdy.txt <==
\, \\
$0.4833$ \\
$0.4722$ \\
$0.4558$ \\
$0.4726$ \\
$0.4768$ \\
$0.4809$ \\
$0.4858$ \\
$0.4116$ \\
$0.4115$ \\
$0.4299$ \\
$0.4597$ \\
$0.3890$ \\
$0.4586$ \\
$0.4854$ \\
$0.4660$ \\
$0.4904$ \\
$0.4508$ \\
$0.4527$ \\
$0.4625$ \\

==> tables/raw_data/eg_copa_dev_31_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd had a bikini wax.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was nothing to do except wear a tarp over her head.’.}} & & & \\
{\small $\sfX_{3}$: \texttt{She couldn't do that.}} & & & \\
{\small $\sfX_{5}$: \texttt{She didn't even believe in sex.}} & & & \\
{\small $\sfX_{6}$: \texttt{She told the men she was 14.”.}} & & & \\
{\small $\sfX_{7}$: \texttt{She cut off all her hair.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had never given a thought to anything so silly, but she loved her legs, and when she saw.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted to stay out of the sun, but had to give that up for a few days.}} & & & \\
{\small $\sfX_{11}$: \texttt{She never had a shaved leg.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been a tomboy and it was quite the transformation, one that would bring her into the spotlight.}} & & & \\
{\small $\sfX_{13}$: \texttt{Her legs were hairy and pinky-brown.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was like.}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been a brunette.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had very long, dark hair.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through different stages with the color and length.}} & & & \\
{\small $\sfX_{20}$: \texttt{She wore a dress.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even tell she had shaved.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were only a little bit hairy.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd grown pubes.}} & & & \\
{\small $\sfX_{25}$: \texttt{She wore short shorts, and before that her legs were covered in tattoos.}} & & & \\
{\small $\sfX_{26}$: \texttt{She cut her hair.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her legs were very hairy.}} & & & \\
{\small $\sfX_{29}$: \texttt{She always wore jeans, or long skirts with tights.}} & & & \\
{\small $\sfX_{30}$: \texttt{She waxed them.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was a couple of months before I even knew she had legs.}} & & & \\
{\small $\sfX_{32}$: \texttt{She hadn’t shaved them since she was a child, and she had always felt the urge to go.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only when it rained.}} & & & \\
{\small $\sfX_{34}$: \texttt{I used to tell her she had to stop it because she should have her legs waxed and.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd seen her naked, or mostly naked, on his bed.}} & & & \\
{\small $\sfX_{38}$: \texttt{She never shaved but wore socks to bed.}} & & & \\
{\small $\sfX_{40}$: \texttt{She was an athlete, playing basketball and softball, and her legs were long and strong and firm, and.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were always covered up like a nun's.}} & & & \\
{\small $\sfX_{42}$: \texttt{She would wax and paint them, and buy a new expensive pair of black shoes and take her hair up with.}} & & & \\
{\small $\sfX_{43}$: \texttt{You could barely see the leg.}} & & & \\
{\small $\sfX_{44}$: \texttt{She'd never shaved her legs.}} & & & \\
{\small $\sfX_{46}$: \texttt{She used to keep her legs trimmed and shave them every week.}} & & & \\
{\small $\sfX_{49}$: \texttt{She made sure her long, thick, dark hair covered her chest, legs, and knees.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her legs.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to show anything.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd shaven her body, leaving her pubic area a dark, soft triangle.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, she had worn a short skirt.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to have long hair.}} & & & \\
{\small $\sfX_{63}$: \texttt{I saw her at various pools, at a club in Rome, at a pool near the airport.}} & & & \\
{\small $\sfX_{64}$: \texttt{She’d only gone under the hot water.}} & & & \\
{\small $\sfX_{65}$: \texttt{They were hairy and thick with pubescent hair.}} & & & \\
{\small $\sfX_{68}$: \texttt{She wore her hair longer.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would wax them.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her hair was shaved.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a normal woman with long blond hair and fair skin.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the first girl she'd fucked had gone for a shower, it had taken half a cigarette and a shot.}} & & & \\
{\small $\sfX_{75}$: \texttt{They were brown, with a few stripes of darker brown under her knees.}} & & & \\
{\small $\sfX_{77}$: \texttt{She shaved her armpits.}} & & & \\
{\small $\sfX_{80}$: \texttt{She just had a little patch.}} & & & \\
{\small $\sfX_{81}$: \texttt{She’d had short hair, so I told her not to get too extreme on the hair.}} & & & \\
{\small $\sfX_{82}$: \texttt{Her hair had been long.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was fully covered.}} & & & \\
{\small $\sfX_{84}$: \texttt{She'd never wanted to do that.}} & & & \\
{\small $\sfX_{85}$: \texttt{She always wore skirts.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before she killed him, she shaved her legs.}} & & & \\
{\small $\sfX_{87}$: \texttt{She used to wear pantyhose, and she was always really pissed that it was such a pain in.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day I met her, she just had a patch of hair on her arm.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only knew her long legs and her legs in shorts.}} & & & \\
{\small $\sfX_{91}$: \texttt{She wore a wig.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never seen her shaved.}} & & & \\
{\small $\sfX_{94}$: \texttt{She was a blonde.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would look at them and say, 'Wow, you have such beautiful legs, who is that person.}} & & & \\
{\small $\sfX_{97}$: \texttt{She cut her hair short, and before that, she shaved her legs and her arms, and the tops of.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had only been trimming them, as women used to do in the past.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was hair on her legs.}} & & & \\

==> tables/raw_data/eg_copa_dev_31_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{She shaved her legs.}} \\
{\small $\sfA_{1}$: \texttt{and now she shaved her legs.}} \\
{\small $\sfA_{2}$: \texttt{she should have shaved her legs.}} \\
{\small $\sfA_{3}$: \texttt{she caressed shaved her legs.}} \\
{\small $\sfA_{4}$: \texttt{She went shopping for her legs.}} \\
{\small $\sfA_{5}$: \texttt{She wiped her legs.}} \\
{\small $\sfA_{6}$: \texttt{She let her doctor tell her the swelling her legs.}} \\
{\small $\sfA_{7}$: \texttt{She shaved more.}} \\
{\small $\sfA_{8}$: \texttt{She shaved my legs off.}} \\
{\small $\sfA_{9}$: \texttt{She shaved carrots..}} \\
{\small $\sfA_{10}$: \texttt{I shouldn't have shaved her legs.}} \\
{\small $\sfA_{11}$: \texttt{Sarah never shaved her legs.}} \\
{\small $\sfA_{12}$: \texttt{Tanya had way less muscles on her legs than Monica, because Monica did not use shaved her legs.}} \\
{\small $\sfA_{13}$: \texttt{She kept her her legs.}} \\
{\small $\sfA_{14}$: \texttt{She didn't need to buy new pants. She bought her legs.}} \\
{\small $\sfA_{15}$: \texttt{She never shaved her legs.}} \\
{\small $\sfA_{16}$: \texttt{She shaved nothing off the pork..}} \\
{\small $\sfA_{17}$: \texttt{She shaved no more.}} \\
{\small $\sfA_{18}$: \texttt{She shaved not her legs.}} \\
{\small $\sfA_{19}$: \texttt{she forced shaved her legs.}} \\
{\small $\sfA_{20}$: \texttt{It shaved her legs.}} \\
{\small $\sfA_{21}$: \texttt{After she completed her initial university education at Cardiff University and in Harrogate, North Yorkshire, she was from 1996 to 1999 based in Rouen, France. shaved her legs.}} \\
{\small $\sfA_{22}$: \texttt{She mopped her legs.}} \\
{\small $\sfA_{23}$: \texttt{She put her legs.}} \\
\egtbhlt {\small $\sfA_{24}$: \texttt{She fed her her legs.}} \\
{\small $\sfA_{25}$: \texttt{She shaved jute..}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{She shaved off her short legs.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{She shaved her topsuit.}} \\

==> tables/raw_data/eg_copa_dev_31_1_dist.txt <==
\, \\
$0$ \\
$0.1522$ \\
$0.0884$ \\
$0.0668$ \\
$0.0547$ \\
$0.0619$ \\
$0.0775$ \\
$0.0581$ \\
$0.0407$ \\
$0.1654$ \\
$0.1040$ \\
$0.1050$ \\
$0.2498$ \\
$0.0596$ \\
$0.1463$ \\
$0.1153$ \\
$0.2317$ \\
$0.0522$ \\
$0.0607$ \\
$0.0511$ \\
$0.0630$ \\
$0.4152$ \\
$0.0419$ \\
$0.0708$ \\
$0.0330$ \\
$0.1352$ \\
$0.0210$ \\
$0.0286$ \\

==> tables/raw_data/eg_copa_dev_31_1_pdy.txt <==
\, \\
$0.4908$ \\
$0.2418$ \\
$0.4360$ \\
$0.4939$ \\
$0.4919$ \\
$0.5032$ \\
$0.4716$ \\
$0.4782$ \\
$0.4815$ \\
$0.4458$ \\
$0.3508$ \\
$0.4437$ \\
$0.1923$ \\
$0.4742$ \\
$0.2336$ \\
$0.2925$ \\
$0.3824$ \\
$0.4844$ \\
$0.5063$ \\
$0.4936$ \\
$0.4799$ \\
$0.2677$ \\
$0.4988$ \\
$0.4884$ \\
$0.4998$ \\
$0.4736$ \\
$0.5010$ \\
$0.4843$ \\

==> tables/raw_data/eg_copa_dev_31_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd had a stroke and lost a lot of her short-term memory.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the accident, and that was a blessing—it meant that the other leg could heal straight.}} & & & \\
{\small $\sfX_{3}$: \texttt{She developed this mysterious malady called "meningitis"; after that, her brain became septic.}} & & & \\
{\small $\sfX_{5}$: \texttt{She had been at the office in an old-fashioned dress, long black skirt and jacket; no skirt.}} & & & \\
{\small $\sfX_{7}$: \texttt{She had been walking fine.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had played for a women's basketball team—but there, she was still on crutches.}} & & & \\
{\small $\sfX_{9}$: \texttt{She almost died.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had a knee injury.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was diagnosed with multiple sclerosis and was told she couldn't work.}} & & & \\
{\small $\sfX_{13}$: \texttt{Her legs were like rubber.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was her back.}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been a model.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been planning to run a race.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through a divorce with the father of her child.}} & & & \\
{\small $\sfX_{19}$: \texttt{She broke her arm.}} & & & \\
{\small $\sfX_{20}$: \texttt{She was a mother.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even climb out of bed.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a runner, a swimmer, and a musician.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been a champion long-distance runner and a dedicated vegetarian.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had been playing, and before that she was swimming in the sea.}} & & & \\
{\small $\sfX_{26}$: \texttt{She suffered a concussion.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her daughter, who was four months pregnant, had died of a brain tumour.}} & & & \\
{\small $\sfX_{29}$: \texttt{She broke her head, her shoulder, her hand, her foot, and her hip, and so much else.}} & & & \\
{\small $\sfX_{30}$: \texttt{She was still recovering from the car crash in her old life, and she hadn’t gotten around to.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems, she and a couple other young women were in a group who regularly visited a place called.}} & & & \\
{\small $\sfX_{32}$: \texttt{She was going to be a dancer.}} & & & \\
{\small $\sfX_{33}$: \texttt{She didn't feel too well.}} & & & \\
{\small $\sfX_{34}$: \texttt{She did the movie.}} & & & \\
{\small $\sfX_{35}$: \texttt{She'd been a model.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been dating her best friend.}} & & & \\
{\small $\sfX_{38}$: \texttt{She'd had cancer.}} & & & \\
{\small $\sfX_{40}$: \texttt{In November 2014, she'd had a baby.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were planning his wedding.}} & & & \\
{\small $\sfX_{42}$: \texttt{She lost her voice.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been able to put it off by telling herself it's nothing.}} & & & \\
{\small $\sfX_{44}$: \texttt{She'd been in the hospital.}} & & & \\
{\small $\sfX_{46}$: \texttt{She hadn't done much at all.}} & & & \\
{\small $\sfX_{49}$: \texttt{She'd broken her hand, and she was in pain pretty much constantly.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her.}} & & & \\
{\small $\sfX_{53}$: \texttt{She broke her hand.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been a teacher.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been thinking of quitting, but now she'd broken her leg, and with no one to see to.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been together for two and a half years.}} & & & \\
{\small $\sfX_{60}$: \texttt{She injured her nose.}} & & & \\
{\small $\sfX_{61}$: \texttt{She was in bed with a broken left arm.}} & & & \\
{\small $\sfX_{63}$: \texttt{She was the only one who was strong enough to look after Dwayne properly.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been a lawyer.}} & & & \\
{\small $\sfX_{68}$: \texttt{She broke her back and broke her pelvis.}} & & & \\
{\small $\sfX_{69}$: \texttt{She would be on her way to school and walking home from the bus stop when her best friend, Mandy.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her parents called her "Pegasian," but because her leg was broken, they changed her name to.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a normal person; now she becomes a cripple.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the team went to Japan, she caught a cold and got injured.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had done nothing; but when the leg was broken, they had to come up with something.}} & & & \\
{\small $\sfX_{77}$: \texttt{She had a broken cheekbone, and she had a broken rib.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had you not been so busy.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a dancer, a jazz dancer.}} & & & \\
{\small $\sfX_{82}$: \texttt{She’d been trying to track the family history for more than 50 years.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was doing well.}} & & & \\
{\small $\sfX_{84}$: \texttt{She played in a little band and started her own, the kind of thing kids do when they’re.}} & & & \\
{\small $\sfX_{85}$: \texttt{She got the flu.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before her first day at the hotel, she had just come home after her finals.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was in a plane crash in New Zealand.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day after, he'd had the good grace to apologize.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long relationship with a woman who was in several of my band tours and tours with a lot.}} & & & \\
{\small $\sfX_{91}$: \texttt{She was up for my job.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never known her to be clumsy or accident-prone.}} & & & \\
{\small $\sfX_{93}$: \texttt{She was all right.}} & & & \\
{\small $\sfX_{94}$: \texttt{She was a model.}} & & & \\
{\small $\sfX_{96}$: \texttt{The best place she'd had to live was a group of cottages on the outskirts of the village.}} & & & \\
{\small $\sfX_{97}$: \texttt{She was a dancer at Walt Disney World.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had been in a car accident, where her leg had been run over.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of work, but he was a young man with no money in the world.}} & & & \\

==> tables/raw_data/eg_copa_dev_31_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{She broke her leg.}} \\
{\small $\sfA_{1}$: \texttt{Maria asked her trainer Monica to show her how to eat healthy meals. Maria was broke her leg.}} \\
{\small $\sfA_{2}$: \texttt{Carrie broke her leg.}} \\
{\small $\sfA_{3}$: \texttt{Emily broke her leg.}} \\
{\small $\sfA_{4}$: \texttt{She got her leg.}} \\
{\small $\sfA_{5}$: \texttt{She tripped on her leg.}} \\
{\small $\sfA_{6}$: \texttt{She limped off her leg.}} \\
{\small $\sfA_{7}$: \texttt{She broke gymnastics twice.}} \\
{\small $\sfA_{8}$: \texttt{She broke her trust.}} \\
{\small $\sfA_{9}$: \texttt{She broke her old refrigerator.}} \\
{\small $\sfA_{10}$: \texttt{Megan never broke her leg.}} \\
{\small $\sfA_{11}$: \texttt{Christine didn't broke her leg.}} \\
{\small $\sfA_{12}$: \texttt{She couldn't broke her leg.}} \\
{\small $\sfA_{13}$: \texttt{She didn't wear her leg.}} \\
{\small $\sfA_{14}$: \texttt{She could run but struggled to run, and ended up jumping rope to save her leg.}} \\
{\small $\sfA_{15}$: \texttt{She didn't use crutches then run her leg.}} \\
{\small $\sfA_{16}$: \texttt{She broke not one day of therapy. She broke her shin guards. She is patient and has great stamina.}} \\
{\small $\sfA_{17}$: \texttt{She broke her knuckles..}} \\
{\small $\sfA_{18}$: \texttt{She broke it.}} \\
{\small $\sfA_{19}$: \texttt{She was broke her leg.}} \\
{\small $\sfA_{20}$: \texttt{Kim broke her leg.}} \\
{\small $\sfA_{21}$: \texttt{She had broke her leg.}} \\
{\small $\sfA_{22}$: \texttt{She got her leg.}} \\
{\small $\sfA_{23}$: \texttt{She got caught her leg.}} \\
{\small $\sfA_{24}$: \texttt{She tripped on her leg.}} \\
\egtbhlt {\small $\sfA_{25}$: \texttt{She broke her knees.}} \\
{\small $\sfA_{26}$: \texttt{She broke the yoga ball.}} \\
{\small $\sfA_{27}$: \texttt{She broke the trust.}} \\

==> tables/raw_data/eg_copa_dev_31_2_dist.txt <==
\, \\
$0$ \\
$0.1739$ \\
$0.0629$ \\
$0.0653$ \\
$0.0610$ \\
$0.0395$ \\
$0.0581$ \\
$0.1024$ \\
$0.0544$ \\
$0.0671$ \\
$0.0897$ \\
$0.1001$ \\
$0.1369$ \\
$0.1769$ \\
$0.1850$ \\
$0.2469$ \\
$0.0930$ \\
$0.2061$ \\
$0.0502$ \\
$0.0636$ \\
$0.0603$ \\
$0.1210$ \\
$0.0610$ \\
$0.0497$ \\
$0.0395$ \\
$0.0253$ \\
$0.0615$ \\
$0.0722$ \\

==> tables/raw_data/eg_copa_dev_31_2_pdy.txt <==
\, \\
$0.4734$ \\
$0.4569$ \\
$0.4716$ \\
$0.5009$ \\
$0.4790$ \\
$0.4516$ \\
$0.4598$ \\
$0.4822$ \\
$0.4624$ \\
$0.4790$ \\
$0.3794$ \\
$0.4352$ \\
$0.3851$ \\
$0.3390$ \\
$0.2003$ \\
$0.2375$ \\
$0.4855$ \\
$0.4311$ \\
$0.4817$ \\
$0.4476$ \\
$0.4648$ \\
$0.3885$ \\
$0.4790$ \\
$0.4895$ \\
$0.4516$ \\
$0.4804$ \\
$0.4892$ \\
$0.4747$ \\

==> tables/raw_data/eg_copa_dev_38_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{She was a girl in the village, she had an older sister, and my mother was.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was a great deal of drama.}} & & & \\
{\small $\sfX_{5}$: \texttt{The groom had a girlfriend and had an affair with her.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the only thing that prevented the marriage.}} & & & \\
{\small $\sfX_{7}$: \texttt{The groom and bride were not in the same city.}} & & & \\
{\small $\sfX_{8}$: \texttt{It seemed like a perfect plan.}} & & & \\
{\small $\sfX_{9}$: \texttt{Her father had to intervene.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had said she wanted to marry her boyfriend, but now she had changed her mind.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was engaged to another guy and it was going to be a double wedding.}} & & & \\
{\small $\sfX_{13}$: \texttt{The newlyweds had been planning a romantic walk to the temple at the end of their.}} & & & \\
{\small $\sfX_{14}$: \texttt{So did the groom.}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been dating the new guy to be her next door neighbor.}} & & & \\
{\small $\sfX_{17}$: \texttt{The groom was planning to get married to a young, beautiful, rich woman who had an.}} & & & \\
{\small $\sfX_{18}$: \texttt{The bride had changed her mind many times and even planned to call off the wedding.}} & & & \\
{\small $\sfX_{19}$: \texttt{The bride and groom were on the road to a happy ever after.}} & & & \\
{\small $\sfX_{20}$: \texttt{The groom didn't.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even decide on the color of her dress.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were a couple, having known each other for a long time.}} & & & \\
{\small $\sfX_{23}$: \texttt{She got married without any problems.}} & & & \\
{\small $\sfX_{24}$: \texttt{The groom had decided to take up residence in California.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had decided that her husband would have to learn to cook in order to win her heart.}} & & & \\
{\small $\sfX_{26}$: \texttt{She was a perfect bridezilla, right to the bitter end.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her parents were in full support.}} & & & \\
{\small $\sfX_{29}$: \texttt{The groom had been given a cold shoulder.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had already set up the rest.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems, there was a bit of a falling out in the relationship.}} & & & \\
{\small $\sfX_{32}$: \texttt{The groom didn’t show up and sent a letter apologizing.}} & & & \\
{\small $\sfX_{33}$: \texttt{Everyone was too busy to worry about her—she was out of sight much of the time.}} & & & \\
{\small $\sfX_{34}$: \texttt{The groom had a few health scares that made it not so much of a surprise if one.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was talking to her parents.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an engagement party, which was a lovely event, although I don’t.}} & & & \\
{\small $\sfX_{38}$: \texttt{The bride had already begun to realize that her husband-to-be was not what she.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were planning to elope.}} & & & \\
{\small $\sfX_{42}$: \texttt{She and her fiancé had been engaged for a year.}} & & & \\
{\small $\sfX_{43}$: \texttt{All looked normal.}} & & & \\
{\small $\sfX_{44}$: \texttt{The wedding was celebrated in the presence of her parents.}} & & & \\
{\small $\sfX_{46}$: \texttt{The groom had already done so much for her.}} & & & \\
{\small $\sfX_{49}$: \texttt{Everything was going great.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to marry Arjun.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been a virgin.}} & & & \\
{\small $\sfX_{56}$: \texttt{The groom had given up his job and bought a bicycle and started riding it around the city.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd decided that the only way she could have an abortion was if her father agreed to.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been planning for two and a half years.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to be perfectly excited.}} & & & \\
{\small $\sfX_{61}$: \texttt{She was in love with a singer called Aakash.}} & & & \\
{\small $\sfX_{63}$: \texttt{The happy couple had a big fight at their engagement session which had been captured by a friend.}} & & & \\
{\small $\sfX_{65}$: \texttt{The groom’s parents were forced to sell their house and move off.}} & & & \\
{\small $\sfX_{68}$: \texttt{At least four people had asked to be let out of the wedding chapel, and two of.}} & & & \\
{\small $\sfX_{69}$: \texttt{She was a model  (Continued.}} & & & \\
{\small $\sfX_{70}$: \texttt{She’d been engaged to another man.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her parents called the groom's parents asking what she'd want in a present.}} & & & \\
{\small $\sfX_{72}$: \texttt{The groom got cold feet.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was moving perfectly.}} & & & \\
{\small $\sfX_{75}$: \texttt{The groom had to deal with the possibility of a lawsuit if something happened to her on their.}} & & & \\
{\small $\sfX_{77}$: \texttt{The groom was found murdered, and now there is a big question mark over the.}} & & & \\
{\small $\sfX_{78}$: \texttt{He was the only man in the entire room.}} & & & \\
{\small $\sfX_{80}$: \texttt{She was so proud and excited.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a bridesmaid and I felt so good for her.}} & & & \\
{\small $\sfX_{82}$: \texttt{Her mother had talked her into a gown that looked like a giant sack wrapped around her tiny.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was going to get married at the local parish and the priest was a family friend.}} & & & \\
{\small $\sfX_{84}$: \texttt{We played some other rounds of golf together.”.}} & & & \\
{\small $\sfX_{85}$: \texttt{She got cold in the office.}} & & & \\
{\small $\sfX_{86}$: \texttt{She was the picture of health and fitness.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was engaged.}} & & & \\
{\small $\sfX_{88}$: \texttt{The groom was a bit off-limits.}} & & & \\
{\small $\sfX_{89}$: \texttt{Her mother had called her in and told her of the marriage.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in love.}} & & & \\
{\small $\sfX_{91}$: \texttt{The groom went missing.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more than pleased.}} & & & \\
{\small $\sfX_{93}$: \texttt{She was all set to marry her future hubby.}} & & & \\
{\small $\sfX_{94}$: \texttt{The bride was the main thing in her life, she had a lot of dreams.}} & & & \\
{\small $\sfX_{96}$: \texttt{The groom was a bit too eager; he had taken her out for a movie, and.}} & & & \\
{\small $\sfX_{97}$: \texttt{She was a perfectly nice, pretty girl.}} & & & \\
{\small $\sfX_{98}$: \texttt{The groom and the groom’s family were in a car crash on the way to.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of drama, as the groom was arrested over the weekend for allegedly assaulting his.}} & & & \\

==> tables/raw_data/eg_copa_dev_38_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{1}$: \texttt{He got cold feet before the wedding.}} \\
{\small $\sfA_{2}$: \texttt{Jane got a cold got cold feet before the wedding.}} \\
{\small $\sfA_{3}$: \texttt{They got cold feet before the wedding.}} \\
{\small $\sfA_{4}$: \texttt{The bride was not wearing cold feet before the wedding.}} \\
{\small $\sfA_{5}$: \texttt{The bride gave Victoria a cold feet before the wedding.}} \\
{\small $\sfA_{6}$: \texttt{The bride wore her sandals instead of her shoes because the sandals were cold feet before the wedding.}} \\
{\small $\sfA_{7}$: \texttt{The bride got a cold kiss before the wedding.}} \\
{\small $\sfA_{8}$: \texttt{The bride got the cold feet before the wedding.}} \\
{\small $\sfA_{9}$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{10}$: \texttt{She got cold feet before the wedding.}} \\
{\small $\sfA_{11}$: \texttt{She didn't notice that the sweater got cold feet before the wedding.}} \\
{\small $\sfA_{12}$: \texttt{The bride not getting cold feet before the wedding.}} \\
{\small $\sfA_{13}$: \texttt{The bride didn't get cold feet before the wedding.}} \\
{\small $\sfA_{14}$: \texttt{The bride had absolutely no issues with the footwear when travelling to the cold feet before the wedding.}} \\
{\small $\sfA_{15}$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{16}$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{17}$: \texttt{She got cold feet before the wedding.}} \\
{\small $\sfA_{18}$: \texttt{The bride got her cold feet before the wedding.}} \\
{\small $\sfA_{19}$: \texttt{The bride got wet cold feet before the wedding.}} \\
{\small $\sfA_{20}$: \texttt{The bride wore cold feet before the wedding.}} \\
{\small $\sfA_{21}$: \texttt{The bride got warm feet before the wedding.}} \\
{\small $\sfA_{22}$: \texttt{The bride got hot feet before the wedding.}} \\

==> tables/raw_data/eg_copa_dev_38_1_dist.txt <==
\, \\
$0$ \\
$0.2121$ \\
$0.3305$ \\
$0.1938$ \\
$0.4627$ \\
$0.1644$ \\
$0.2719$ \\
$0.1904$ \\
$0.1122$ \\
$0.0000$ \\
$0.1861$ \\
$0.2585$ \\
$0.6846$ \\
$0.3989$ \\
$0.4216$ \\
$0.0000$ \\
$0.0000$ \\
$0.1861$ \\
$0.0809$ \\
$0.0474$ \\
$0.1713$ \\
$0.2661$ \\
$0.1039$ \\

==> tables/raw_data/eg_copa_dev_38_1_pdy.txt <==
\, \\
$0.2650$ \\
$0.2543$ \\
$0.3002$ \\
$0.1284$ \\
$0.0667$ \\
$0.3015$ \\
$0.2894$ \\
$0.2575$ \\
$0.2522$ \\
$0.2650$ \\
$0.2845$ \\
$0.2640$ \\
$0.0455$ \\
$0.0809$ \\
$0.1682$ \\
$0.2650$ \\
$0.2650$ \\
$0.2845$ \\
$0.2777$ \\
$0.2736$ \\
$0.2689$ \\
$0.2789$ \\
$0.2598$ \\

==> tables/raw_data/eg_copa_dev_38_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{She was a girl in the village, she had an older sister, and my mother was.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was a great deal of drama.}} & & & \\
{\small $\sfX_{5}$: \texttt{The groom had a girlfriend and had an affair with her.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the only thing that prevented the marriage.}} & & & \\
{\small $\sfX_{7}$: \texttt{The groom and bride were not in the same city.}} & & & \\
{\small $\sfX_{8}$: \texttt{It seemed like a perfect plan.}} & & & \\
{\small $\sfX_{9}$: \texttt{Her father had to intervene.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had said she wanted to marry her boyfriend, but now she had changed her mind.}} & & & \\
{\small $\sfX_{12}$: \texttt{She was engaged to another guy and it was going to be a double wedding.}} & & & \\
{\small $\sfX_{13}$: \texttt{The newlyweds had been planning a romantic walk to the temple at the end of their.}} & & & \\
{\small $\sfX_{14}$: \texttt{So did the groom.}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been dating the new guy to be her next door neighbor.}} & & & \\
{\small $\sfX_{17}$: \texttt{The groom was planning to get married to a young, beautiful, rich woman who had an.}} & & & \\
{\small $\sfX_{18}$: \texttt{The bride had changed her mind many times and even planned to call off the wedding.}} & & & \\
{\small $\sfX_{19}$: \texttt{The bride and groom were on the road to a happy ever after.}} & & & \\
{\small $\sfX_{20}$: \texttt{The groom didn't.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even decide on the color of her dress.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were a couple, having known each other for a long time.}} & & & \\
{\small $\sfX_{23}$: \texttt{She got married without any problems.}} & & & \\
{\small $\sfX_{24}$: \texttt{The groom had decided to take up residence in California.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had decided that her husband would have to learn to cook in order to win her heart.}} & & & \\
{\small $\sfX_{26}$: \texttt{She was a perfect bridezilla, right to the bitter end.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her parents were in full support.}} & & & \\
{\small $\sfX_{29}$: \texttt{The groom had been given a cold shoulder.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had already set up the rest.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems, there was a bit of a falling out in the relationship.}} & & & \\
{\small $\sfX_{32}$: \texttt{The groom didn’t show up and sent a letter apologizing.}} & & & \\
{\small $\sfX_{33}$: \texttt{Everyone was too busy to worry about her—she was out of sight much of the time.}} & & & \\
{\small $\sfX_{34}$: \texttt{The groom had a few health scares that made it not so much of a surprise if one.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was talking to her parents.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an engagement party, which was a lovely event, although I don’t.}} & & & \\
{\small $\sfX_{38}$: \texttt{The bride had already begun to realize that her husband-to-be was not what she.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were planning to elope.}} & & & \\
{\small $\sfX_{42}$: \texttt{She and her fiancé had been engaged for a year.}} & & & \\
{\small $\sfX_{43}$: \texttt{All looked normal.}} & & & \\
{\small $\sfX_{44}$: \texttt{The wedding was celebrated in the presence of her parents.}} & & & \\
{\small $\sfX_{46}$: \texttt{The groom had already done so much for her.}} & & & \\
{\small $\sfX_{49}$: \texttt{Everything was going great.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to marry Arjun.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been a virgin.}} & & & \\
{\small $\sfX_{56}$: \texttt{The groom had given up his job and bought a bicycle and started riding it around the city.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd decided that the only way she could have an abortion was if her father agreed to.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been planning for two and a half years.}} & & & \\
{\small $\sfX_{60}$: \texttt{She used to be perfectly excited.}} & & & \\
{\small $\sfX_{61}$: \texttt{She was in love with a singer called Aakash.}} & & & \\
{\small $\sfX_{63}$: \texttt{The happy couple had a big fight at their engagement session which had been captured by a friend.}} & & & \\
{\small $\sfX_{65}$: \texttt{The groom’s parents were forced to sell their house and move off.}} & & & \\
{\small $\sfX_{68}$: \texttt{At least four people had asked to be let out of the wedding chapel, and two of.}} & & & \\
{\small $\sfX_{69}$: \texttt{She was a model  (Continued.}} & & & \\
{\small $\sfX_{70}$: \texttt{She’d been engaged to another man.}} & & & \\
{\small $\sfX_{71}$: \texttt{Her parents called the groom's parents asking what she'd want in a present.}} & & & \\
{\small $\sfX_{72}$: \texttt{The groom got cold feet.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was moving perfectly.}} & & & \\
{\small $\sfX_{75}$: \texttt{The groom had to deal with the possibility of a lawsuit if something happened to her on their.}} & & & \\
{\small $\sfX_{77}$: \texttt{The groom was found murdered, and now there is a big question mark over the.}} & & & \\
{\small $\sfX_{78}$: \texttt{He was the only man in the entire room.}} & & & \\
{\small $\sfX_{80}$: \texttt{She was so proud and excited.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a bridesmaid and I felt so good for her.}} & & & \\
{\small $\sfX_{82}$: \texttt{Her mother had talked her into a gown that looked like a giant sack wrapped around her tiny.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was going to get married at the local parish and the priest was a family friend.}} & & & \\
{\small $\sfX_{84}$: \texttt{We played some other rounds of golf together.”.}} & & & \\
{\small $\sfX_{85}$: \texttt{She got cold in the office.}} & & & \\
{\small $\sfX_{86}$: \texttt{She was the picture of health and fitness.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was engaged.}} & & & \\
{\small $\sfX_{88}$: \texttt{The groom was a bit off-limits.}} & & & \\
{\small $\sfX_{89}$: \texttt{Her mother had called her in and told her of the marriage.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in love.}} & & & \\
{\small $\sfX_{91}$: \texttt{The groom went missing.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more than pleased.}} & & & \\
{\small $\sfX_{93}$: \texttt{She was all set to marry her future hubby.}} & & & \\
{\small $\sfX_{94}$: \texttt{The bride was the main thing in her life, she had a lot of dreams.}} & & & \\
{\small $\sfX_{96}$: \texttt{The groom was a bit too eager; he had taken her out for a movie, and.}} & & & \\
{\small $\sfX_{97}$: \texttt{She was a perfectly nice, pretty girl.}} & & & \\
{\small $\sfX_{98}$: \texttt{The groom and the groom’s family were in a car crash on the way to.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of drama, as the groom was arrested over the weekend for allegedly assaulting his.}} & & & \\

==> tables/raw_data/eg_copa_dev_38_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{1}$: \texttt{He got cold feet before the wedding.}} \\
{\small $\sfA_{2}$: \texttt{Jane got a cold got cold feet before the wedding.}} \\
{\small $\sfA_{3}$: \texttt{They got cold feet before the wedding.}} \\
{\small $\sfA_{4}$: \texttt{The bride was not wearing cold feet before the wedding.}} \\
{\small $\sfA_{5}$: \texttt{The bride gave Victoria a cold feet before the wedding.}} \\
{\small $\sfA_{6}$: \texttt{The bride wore her sandals instead of her shoes because the sandals were cold feet before the wedding.}} \\
{\small $\sfA_{7}$: \texttt{The bride got a cold kiss before the wedding.}} \\
{\small $\sfA_{8}$: \texttt{The bride got the cold feet before the wedding.}} \\
{\small $\sfA_{9}$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{10}$: \texttt{She got cold feet before the wedding.}} \\
{\small $\sfA_{11}$: \texttt{She didn't notice that the sweater got cold feet before the wedding.}} \\
{\small $\sfA_{12}$: \texttt{The bride not getting cold feet before the wedding.}} \\
{\small $\sfA_{13}$: \texttt{The bride didn't get cold feet before the wedding.}} \\
{\small $\sfA_{14}$: \texttt{The bride had absolutely no issues with the footwear when travelling to the cold feet before the wedding.}} \\
{\small $\sfA_{15}$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{16}$: \texttt{The bride got cold feet before the wedding.}} \\
{\small $\sfA_{17}$: \texttt{She got cold feet before the wedding.}} \\
{\small $\sfA_{18}$: \texttt{The bride got her cold feet before the wedding.}} \\
{\small $\sfA_{19}$: \texttt{The bride got wet cold feet before the wedding.}} \\
{\small $\sfA_{20}$: \texttt{The bride wore cold feet before the wedding.}} \\
{\small $\sfA_{21}$: \texttt{The bride got warm feet before the wedding.}} \\
{\small $\sfA_{22}$: \texttt{The bride got hot feet before the wedding.}} \\

==> tables/raw_data/eg_copa_dev_38_2_dist.txt <==
\, \\
$0$ \\
$0.2121$ \\
$0.3305$ \\
$0.1938$ \\
$0.4627$ \\
$0.1644$ \\
$0.2719$ \\
$0.1904$ \\
$0.1122$ \\
$0.0000$ \\
$0.1861$ \\
$0.2585$ \\
$0.6846$ \\
$0.3989$ \\
$0.4216$ \\
$0.0000$ \\
$0.0000$ \\
$0.1861$ \\
$0.0809$ \\
$0.0474$ \\
$0.1713$ \\
$0.2661$ \\
$0.1039$ \\

==> tables/raw_data/eg_copa_dev_38_2_pdy.txt <==
\, \\
$0.3559$ \\
$0.4461$ \\
$0.3793$ \\
$0.4718$ \\
$0.3959$ \\
$0.2938$ \\
$0.2920$ \\
$0.4051$ \\
$0.3184$ \\
$0.3559$ \\
$0.4337$ \\
$0.5347$ \\
$0.1787$ \\
$0.3519$ \\
$0.4519$ \\
$0.3559$ \\
$0.3559$ \\
$0.4337$ \\
$0.3161$ \\
$0.3610$ \\
$0.4421$ \\
$0.4201$ \\
$0.4551$ \\

==> tables/raw_data/eg_copa_dev_3_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{If I had to work and go to school, I had to learn, my mother tells me.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the need to be careful of the time I spent on the computer and the time I needed to.}} & & & \\
{\small $\sfX_{8}$: \texttt{I did not care about it.}} & & & \\
{\small $\sfX_{11}$: \texttt{When it was a couple of weeks ago, I was just going.}} & & & \\
{\small $\sfX_{12}$: \texttt{I was just sitting in front of it for days and days, staring.}} & & & \\
{\small $\sfX_{13}$: \texttt{I used to leave my office during break time and had my lunch at the canteen.}} & & & \\
{\small $\sfX_{14}$: \texttt{I was like.}} & & & \\
{\small $\sfX_{16}$: \texttt{I wanted to be the best person to work with, the best boss, the best friend, the best.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went through this exercise with the goal of saving energy.}} & & & \\
{\small $\sfX_{20}$: \texttt{I was taking a walk in the afternoon and I went to the beach and I came back and I had.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even tell you why.}} & & & \\
{\small $\sfX_{25}$: \texttt{I wanted to be efficient.}} & & & \\
{\small $\sfX_{26}$: \texttt{I was conserving water.}} & & & \\
{\small $\sfX_{29}$: \texttt{My daily energy expenditure was less than 250kcal, meaning I was losing weight.}} & & & \\
{\small $\sfX_{30}$: \texttt{I didn’t even think about it.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was a big thing for me to conserve energy because in our house, every day, we use a.}} & & & \\
{\small $\sfX_{32}$: \texttt{I wanted to save the planet.}} & & & \\
{\small $\sfX_{33}$: \texttt{I didn’t really care.”.}} & & & \\
{\small $\sfX_{36}$: \texttt{I needed to save my money.}} & & & \\
{\small $\sfX_{38}$: \texttt{I would use the hand dryer to dry my hands.}} & & & \\
{\small $\sfX_{41}$: \texttt{I lived in a little apartment with no bath or dishwasher and no kitchen.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was just for the sake of saving energy.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd always been the one to go out to the car first and get the air conditioning going and such.}} & & & \\
{\small $\sfX_{44}$: \texttt{I also wore earplugs.}} & & & \\
{\small $\sfX_{46}$: \texttt{I used to keep the lights on and the water running when I wasn't doing anything.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made sure my refrigerator was always plugged into the mains and always contained a backup power supply.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one told me it was possible to save energy,” she said.}} & & & \\
{\small $\sfX_{53}$: \texttt{I just wanted to have fun.}} & & & \\
{\small $\sfX_{56}$: \texttt{The city could’ve been lit up like a Christmas tree,” said the 42-year.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd been thinking of saving money, which was, of course, a huge motivation.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was interested in the philosophy, science and history of energy.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been running in full mode for several months; we'd gone to work in the morning, come.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to eat ice cream and drink sugary soft drinks all day, and I had a lot of.}} & & & \\
{\small $\sfX_{61}$: \texttt{I just wanted to learn a foreign language.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was always a very energetic person" (P15.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t sleep that night because I felt like I was suffocating.}} & & & \\
{\small $\sfX_{67}$: \texttt{I would not have thought twice about jumping the train, but the energy cost of doing so was a major.}} & & & \\
{\small $\sfX_{68}$: \texttt{I was saving money for a trip.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would be on the road all night and during the day I would be on my laptop.}} & & & \\
{\small $\sfX_{70}$: \texttt{I wanted to live a simpler life.}} & & & \\
{\small $\sfX_{71}$: \texttt{I wanted to be more active.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was a normal person.”.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the air was really cold, I'd wear a sweater or jacket.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t give much thought to my daily habits.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was for the sake of a more authentic life, and now it was just common sense.}} & & & \\
{\small $\sfX_{81}$: \texttt{I was trying to conserve money.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was doing a lot of different things that I don’t recommend to anybody that isn’.}} & & & \\
{\small $\sfX_{85}$: \texttt{I always bought myself a cup of hot tea or coffee.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before I knew anything about the future, I wanted to be smart.}} & & & \\
{\small $\sfX_{87}$: \texttt{I used to read books and magazines.}} & & & \\
{\small $\sfX_{88}$: \texttt{The company I was working for had just switched to LED light bulbs and I thought that they might be more.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only did half the dishes and laundry.”.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been saving up for a trip to Italy.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the light when I was in the house.}} & & & \\
{\small $\sfX_{94}$: \texttt{I used to take the bus, with which I was getting bored.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would spend 2 hours to warm up.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been a good listener, as well as being a good student of the law, and someone.}} & & & \\

==> tables/raw_data/eg_copa_dev_3_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I wanted to conserve energy.}} \\
{\small $\sfA_{1}$: \texttt{Derrick asked to borrow money from Steven because wanted to conserve energy.}} \\
{\small $\sfA_{2}$: \texttt{I was looking for ways to use energy and had other wanted to conserve energy.}} \\
{\small $\sfA_{3}$: \texttt{Betty wanted to conserve energy.}} \\
{\small $\sfA_{4}$: \texttt{I preferred drinking water over drinking water because I really liked the drinking water to conserve energy.}} \\
{\small $\sfA_{5}$: \texttt{I wanted to conserve energy.}} \\
{\small $\sfA_{6}$: \texttt{I ran out of storage space and decided to go with the bench to the store, as the store was a very large space to conserve energy.}} \\
{\small $\sfA_{7}$: \texttt{I wanted energy savings.}} \\
{\small $\sfA_{8}$: \texttt{I wanted to put the garbage in the recycle bin, but I forgot to do that so the garbage was in the recycle bin.}} \\
{\small $\sfA_{9}$: \texttt{I wanted to keep the closet filled to the space.}} \\
{\small $\sfA_{10}$: \texttt{Bill needed more wood to build my house, so he gave it wood for cooking. The wood was wanted to conserve energy.}} \\
{\small $\sfA_{11}$: \texttt{I always wanted to conserve energy.}} \\
{\small $\sfA_{12}$: \texttt{and I wanted to conserve energy.}} \\
{\small $\sfA_{13}$: \texttt{I wanted to get rid of my fridge but it wouldn't fit inside of my car. The fridge was too small. energy.}} \\
{\small $\sfA_{14}$: \texttt{I wanted to get rid of my basement digging energy.}} \\
{\small $\sfA_{15}$: \texttt{I wanted to sell a tv when I was too tired to draw my book, because the book was too long energy.}} \\
{\small $\sfA_{16}$: \texttt{I wanted to conserve my wood.}} \\
{\small $\sfA_{17}$: \texttt{I wanted to conserve wood for cooking but needed more wood so I bought a plastic one since the wood was freely available.}} \\
{\small $\sfA_{18}$: \texttt{I wanted to conserve stuff..}} \\
{\small $\sfA_{19}$: \texttt{no one wanted to conserve energy.}} \\
{\small $\sfA_{20}$: \texttt{I didn't wanted to conserve energy.}} \\
{\small $\sfA_{21}$: \texttt{No matter how you look at it, the plot doesn't hold up and wanted to conserve energy.}} \\
{\small $\sfA_{22}$: \texttt{I never wanted to conserve energy.}} \\
{\small $\sfA_{23}$: \texttt{I never really thought about where to put the fresh food to conserve energy.}} \\
{\small $\sfA_{24}$: \texttt{I never liked to conserve energy.}} \\
{\small $\sfA_{25}$: \texttt{I wanted to save more money... I didn't....}} \\
{\small $\sfA_{26}$: \texttt{I wanted EMPTY.}} \\
{\small $\sfA_{27}$: \texttt{I wanted to use less plastic and more wood to house my plants, because the wood was not needed in the building.}} \\
{\small $\sfA_{28}$: \texttt{EMPTY wanted to conserve energy.}} \\
{\small $\sfA_{29}$: \texttt{No one is outside a large off-white colored building wanted to conserve energy.}} \\
{\small $\sfA_{30}$: \texttt{No one ever wanted to conserve energy.}} \\
{\small $\sfA_{31}$: \texttt{I wanted to save more money because I didn't need any more energy.}} \\
{\small $\sfA_{32}$: \texttt{I wanted to save more money so I worked on my card instead of my freezer as the card had plenty of energy.}} \\
{\small $\sfA_{33}$: \texttt{I wanted to use less wood so I chose a firewood as the wood was not needed during the winter... energy.}} \\
{\small $\sfA_{34}$: \texttt{I wanted to conserve so much energy for the planet, but I didn't have enough.}} \\
{\small $\sfA_{35}$: \texttt{I wanted to conserve energy for the house, but didn't have enough wood to build one, so we built a cottage.}} \\
{\small $\sfA_{36}$: \texttt{I wanted to conserve energy. I couldn't go to a store and got James to store it, I couldn't because James would not go to another store.}} \\
{\small $\sfA_{37}$: \texttt{Jason wanted to conserve energy.}} \\
{\small $\sfA_{38}$: \texttt{I wanted to conserve energy.}} \\
{\small $\sfA_{39}$: \texttt{I tried to conserve energy.}} \\
{\small $\sfA_{40}$: \texttt{I had nowhere to go during the night or get out of my way to conserve energy.}} \\
{\small $\sfA_{41}$: \texttt{I thought that the jacket and sweater was cool but the jacket and coat was not. I bought a jacket to conserve energy.}} \\
{\small $\sfA_{42}$: \texttt{I wanted EMPTY.}} \\
{\small $\sfA_{43}$: \texttt{I wanted a fresh start.}} \\
{\small $\sfA_{44}$: \texttt{I wanted to increase my water savings.}} \\
\egtbhlt {\small $\sfA_{45}$: \texttt{i wanted to conserve energy.}} \\
{\small $\sfA_{46}$: \texttt{we wanted to conserve energy.}} \\
{\small $\sfA_{47}$: \texttt{I wanted to get rid of my energy.}} \\
{\small $\sfA_{48}$: \texttt{I wanted to improve my health, so I ate fruit for breakfast and left out rice, since the rice was lacking energy.}} \\
{\small $\sfA_{49}$: \texttt{I wanted to bring out the bad energy.}} \\
{\small $\sfA_{50}$: \texttt{I wanted to conserve the food.}} \\
\egtbhlt {\small $\sfA_{51}$: \texttt{I wanted to conserve money.}} \\
{\small $\sfA_{52}$: \texttt{I wanted to conserve my money.}} \\

==> tables/raw_data/eg_copa_dev_3_1_dist.txt <==
\, \\
$0$ \\
$0.1143$ \\
$0.1602$ \\
$0.1002$ \\
$0.4079$ \\
$0.0000$ \\
$0.1859$ \\
$0.0678$ \\
$0.5756$ \\
$0.2260$ \\
$0.4513$ \\
$0.1582$ \\
$0.3325$ \\
$0.4253$ \\
$0.1159$ \\
$0.4234$ \\
$0.0576$ \\
$0.7853$ \\
$0.3587$ \\
$0.0876$ \\
$0.1009$ \\
$0.4111$ \\
$0.2157$ \\
$0.1837$ \\
$0.1952$ \\
$0.6458$ \\
$0.1686$ \\
$0.3057$ \\
$0.0754$ \\
$0.1499$ \\
$0.1457$ \\
$0.2775$ \\
$0.7961$ \\
$0.7714$ \\
$0.4193$ \\
$0.7112$ \\
$0.5882$ \\
$0.0955$ \\
$0.0000$ \\
$0.0952$ \\
$0.1215$ \\
$0.2961$ \\
$0.1686$ \\
$0.0758$ \\
$0.0495$ \\
$0.0150$ \\
$0.0679$ \\
$0.0699$ \\
$0.8212$ \\
$0.0873$ \\
$0.0443$ \\
$0.0250$ \\
$0.0437$ \\

==> tables/raw_data/eg_copa_dev_3_1_pdy.txt <==
\, \\
$0.4249$ \\
$0.4662$ \\
$0.3922$ \\
$0.4860$ \\
$0.1947$ \\
$0.4249$ \\
$0.4497$ \\
$0.4410$ \\
$0.2159$ \\
$0.4384$ \\
$0.3834$ \\
$0.3564$ \\
$0.2245$ \\
$0.1429$ \\
$0.4392$ \\
$0.1818$ \\
$0.4193$ \\
$0.0002$ \\
$0.3760$ \\
$0.4566$ \\
$0.3547$ \\
$0.2032$ \\
$0.2936$ \\
$0.3620$ \\
$0.3563$ \\
$0.2692$ \\
$0.4358$ \\
$0.2593$ \\
$0.4574$ \\
$0.3220$ \\
$0.4170$ \\
$0.2497$ \\
$0.2070$ \\
$0.1287$ \\
$0.3577$ \\
$0.1906$ \\
$0.2044$ \\
$0.4804$ \\
$0.4249$ \\
$0.4753$ \\
$0.3810$ \\
$0.2683$ \\
$0.4358$ \\
$0.4130$ \\
$0.4279$ \\
$0.4322$ \\
$0.4561$ \\
$0.4207$ \\
$0.0653$ \\
$0.4409$ \\
$0.4250$ \\
$0.4185$ \\
$0.4145$ \\

==> tables/raw_data/eg_copa_dev_3_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{If I had to work and go to school, I had to learn, my mother tells me.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the need to be careful of the time I spent on the computer and the time I needed to.}} & & & \\
{\small $\sfX_{8}$: \texttt{I did not care about it.}} & & & \\
{\small $\sfX_{11}$: \texttt{When it was a couple of weeks ago, I was just going.}} & & & \\
{\small $\sfX_{12}$: \texttt{I was just sitting in front of it for days and days, staring.}} & & & \\
{\small $\sfX_{13}$: \texttt{I used to leave my office during break time and had my lunch at the canteen.}} & & & \\
{\small $\sfX_{14}$: \texttt{I was like.}} & & & \\
{\small $\sfX_{16}$: \texttt{I wanted to be the best person to work with, the best boss, the best friend, the best.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went through this exercise with the goal of saving energy.}} & & & \\
{\small $\sfX_{20}$: \texttt{I was taking a walk in the afternoon and I went to the beach and I came back and I had.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even tell you why.}} & & & \\
{\small $\sfX_{25}$: \texttt{I wanted to be efficient.}} & & & \\
{\small $\sfX_{26}$: \texttt{I was conserving water.}} & & & \\
{\small $\sfX_{29}$: \texttt{My daily energy expenditure was less than 250kcal, meaning I was losing weight.}} & & & \\
{\small $\sfX_{30}$: \texttt{I didn’t even think about it.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was a big thing for me to conserve energy because in our house, every day, we use a.}} & & & \\
{\small $\sfX_{32}$: \texttt{I wanted to save the planet.}} & & & \\
{\small $\sfX_{33}$: \texttt{I didn’t really care.”.}} & & & \\
{\small $\sfX_{36}$: \texttt{I needed to save my money.}} & & & \\
{\small $\sfX_{38}$: \texttt{I would use the hand dryer to dry my hands.}} & & & \\
{\small $\sfX_{41}$: \texttt{I lived in a little apartment with no bath or dishwasher and no kitchen.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was just for the sake of saving energy.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd always been the one to go out to the car first and get the air conditioning going and such.}} & & & \\
{\small $\sfX_{44}$: \texttt{I also wore earplugs.}} & & & \\
{\small $\sfX_{46}$: \texttt{I used to keep the lights on and the water running when I wasn't doing anything.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made sure my refrigerator was always plugged into the mains and always contained a backup power supply.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one told me it was possible to save energy,” she said.}} & & & \\
{\small $\sfX_{53}$: \texttt{I just wanted to have fun.}} & & & \\
{\small $\sfX_{56}$: \texttt{The city could’ve been lit up like a Christmas tree,” said the 42-year.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd been thinking of saving money, which was, of course, a huge motivation.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was interested in the philosophy, science and history of energy.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been running in full mode for several months; we'd gone to work in the morning, come.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to eat ice cream and drink sugary soft drinks all day, and I had a lot of.}} & & & \\
{\small $\sfX_{61}$: \texttt{I just wanted to learn a foreign language.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was always a very energetic person" (P15.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t sleep that night because I felt like I was suffocating.}} & & & \\
{\small $\sfX_{67}$: \texttt{I would not have thought twice about jumping the train, but the energy cost of doing so was a major.}} & & & \\
{\small $\sfX_{68}$: \texttt{I was saving money for a trip.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would be on the road all night and during the day I would be on my laptop.}} & & & \\
{\small $\sfX_{70}$: \texttt{I wanted to live a simpler life.}} & & & \\
{\small $\sfX_{71}$: \texttt{I wanted to be more active.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was a normal person.”.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the air was really cold, I'd wear a sweater or jacket.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t give much thought to my daily habits.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was for the sake of a more authentic life, and now it was just common sense.}} & & & \\
{\small $\sfX_{81}$: \texttt{I was trying to conserve money.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was doing a lot of different things that I don’t recommend to anybody that isn’.}} & & & \\
{\small $\sfX_{85}$: \texttt{I always bought myself a cup of hot tea or coffee.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before I knew anything about the future, I wanted to be smart.}} & & & \\
{\small $\sfX_{87}$: \texttt{I used to read books and magazines.}} & & & \\
{\small $\sfX_{88}$: \texttt{The company I was working for had just switched to LED light bulbs and I thought that they might be more.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only did half the dishes and laundry.”.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been saving up for a trip to Italy.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the light when I was in the house.}} & & & \\
{\small $\sfX_{94}$: \texttt{I used to take the bus, with which I was getting bored.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would spend 2 hours to warm up.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been a good listener, as well as being a good student of the law, and someone.}} & & & \\

==> tables/raw_data/eg_copa_dev_3_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I wanted to conserve energy.}} \\
{\small $\sfA_{1}$: \texttt{Derrick asked to borrow money from Steven because wanted to conserve energy.}} \\
{\small $\sfA_{2}$: \texttt{I was looking for ways to use energy and had other wanted to conserve energy.}} \\
{\small $\sfA_{3}$: \texttt{Betty wanted to conserve energy.}} \\
{\small $\sfA_{4}$: \texttt{I preferred drinking water over drinking water because I really liked the drinking water to conserve energy.}} \\
{\small $\sfA_{5}$: \texttt{I wanted to conserve energy.}} \\
{\small $\sfA_{6}$: \texttt{I ran out of storage space and decided to go with the bench to the store, as the store was a very large space to conserve energy.}} \\
{\small $\sfA_{7}$: \texttt{I wanted energy savings.}} \\
{\small $\sfA_{8}$: \texttt{I wanted to put the garbage in the recycle bin, but I forgot to do that so the garbage was in the recycle bin.}} \\
{\small $\sfA_{9}$: \texttt{I wanted to keep the closet filled to the space.}} \\
{\small $\sfA_{10}$: \texttt{Bill needed more wood to build my house, so he gave it wood for cooking. The wood was wanted to conserve energy.}} \\
{\small $\sfA_{11}$: \texttt{I always wanted to conserve energy.}} \\
{\small $\sfA_{12}$: \texttt{and I wanted to conserve energy.}} \\
{\small $\sfA_{13}$: \texttt{I wanted to get rid of my fridge but it wouldn't fit inside of my car. The fridge was too small. energy.}} \\
{\small $\sfA_{14}$: \texttt{I wanted to get rid of my basement digging energy.}} \\
{\small $\sfA_{15}$: \texttt{I wanted to sell a tv when I was too tired to draw my book, because the book was too long energy.}} \\
{\small $\sfA_{16}$: \texttt{I wanted to conserve my wood.}} \\
{\small $\sfA_{17}$: \texttt{I wanted to conserve wood for cooking but needed more wood so I bought a plastic one since the wood was freely available.}} \\
{\small $\sfA_{18}$: \texttt{I wanted to conserve stuff..}} \\
{\small $\sfA_{19}$: \texttt{no one wanted to conserve energy.}} \\
{\small $\sfA_{20}$: \texttt{I didn't wanted to conserve energy.}} \\
{\small $\sfA_{21}$: \texttt{No matter how you look at it, the plot doesn't hold up and wanted to conserve energy.}} \\
{\small $\sfA_{22}$: \texttt{I never wanted to conserve energy.}} \\
{\small $\sfA_{23}$: \texttt{I never really thought about where to put the fresh food to conserve energy.}} \\
{\small $\sfA_{24}$: \texttt{I never liked to conserve energy.}} \\
{\small $\sfA_{25}$: \texttt{I wanted to save more money... I didn't....}} \\
{\small $\sfA_{26}$: \texttt{I wanted EMPTY.}} \\
{\small $\sfA_{27}$: \texttt{I wanted to use less plastic and more wood to house my plants, because the wood was not needed in the building.}} \\
{\small $\sfA_{28}$: \texttt{EMPTY wanted to conserve energy.}} \\
{\small $\sfA_{29}$: \texttt{No one is outside a large off-white colored building wanted to conserve energy.}} \\
{\small $\sfA_{30}$: \texttt{No one ever wanted to conserve energy.}} \\
{\small $\sfA_{31}$: \texttt{I wanted to save more money because I didn't need any more energy.}} \\
{\small $\sfA_{32}$: \texttt{I wanted to save more money so I worked on my card instead of my freezer as the card had plenty of energy.}} \\
{\small $\sfA_{33}$: \texttt{I wanted to use less wood so I chose a firewood as the wood was not needed during the winter... energy.}} \\
{\small $\sfA_{34}$: \texttt{I wanted to conserve so much energy for the planet, but I didn't have enough.}} \\
{\small $\sfA_{35}$: \texttt{I wanted to conserve energy for the house, but didn't have enough wood to build one, so we built a cottage.}} \\
{\small $\sfA_{36}$: \texttt{I wanted to conserve energy. I couldn't go to a store and got James to store it, I couldn't because James would not go to another store.}} \\
{\small $\sfA_{37}$: \texttt{Jason wanted to conserve energy.}} \\
{\small $\sfA_{38}$: \texttt{I wanted to conserve energy.}} \\
{\small $\sfA_{39}$: \texttt{I tried to conserve energy.}} \\
{\small $\sfA_{40}$: \texttt{I had nowhere to go during the night or get out of my way to conserve energy.}} \\
{\small $\sfA_{41}$: \texttt{I thought that the jacket and sweater was cool but the jacket and coat was not. I bought a jacket to conserve energy.}} \\
{\small $\sfA_{42}$: \texttt{I wanted EMPTY.}} \\
{\small $\sfA_{43}$: \texttt{I wanted a fresh start.}} \\
{\small $\sfA_{44}$: \texttt{I wanted to increase my water savings.}} \\
\egtbhlt {\small $\sfA_{45}$: \texttt{i wanted to conserve energy.}} \\
{\small $\sfA_{46}$: \texttt{we wanted to conserve energy.}} \\
{\small $\sfA_{47}$: \texttt{I wanted to get rid of my energy.}} \\
{\small $\sfA_{48}$: \texttt{I wanted to improve my health, so I ate fruit for breakfast and left out rice, since the rice was lacking energy.}} \\
{\small $\sfA_{49}$: \texttt{I wanted to bring out the bad energy.}} \\
{\small $\sfA_{50}$: \texttt{I wanted to conserve the food.}} \\
\egtbhlt {\small $\sfA_{51}$: \texttt{I wanted to conserve money.}} \\
{\small $\sfA_{52}$: \texttt{I wanted to conserve my money.}} \\

==> tables/raw_data/eg_copa_dev_3_2_dist.txt <==
\, \\
$0$ \\
$0.1143$ \\
$0.1602$ \\
$0.1002$ \\
$0.4079$ \\
$0.0000$ \\
$0.1859$ \\
$0.0678$ \\
$0.5756$ \\
$0.2260$ \\
$0.4513$ \\
$0.1582$ \\
$0.3325$ \\
$0.4253$ \\
$0.1159$ \\
$0.4234$ \\
$0.0576$ \\
$0.7853$ \\
$0.3587$ \\
$0.0876$ \\
$0.1009$ \\
$0.4111$ \\
$0.2157$ \\
$0.1837$ \\
$0.1952$ \\
$0.6458$ \\
$0.1686$ \\
$0.3057$ \\
$0.0754$ \\
$0.1499$ \\
$0.1457$ \\
$0.2775$ \\
$0.7961$ \\
$0.7714$ \\
$0.4193$ \\
$0.7112$ \\
$0.5882$ \\
$0.0955$ \\
$0.0000$ \\
$0.0952$ \\
$0.1215$ \\
$0.2961$ \\
$0.1686$ \\
$0.0758$ \\
$0.0495$ \\
$0.0150$ \\
$0.0679$ \\
$0.0699$ \\
$0.8212$ \\
$0.0873$ \\
$0.0443$ \\
$0.0250$ \\
$0.0437$ \\

==> tables/raw_data/eg_copa_dev_3_2_pdy.txt <==
\, \\
$0.4613$ \\
$0.4778$ \\
$0.4738$ \\
$0.5074$ \\
$0.3520$ \\
$0.4613$ \\
$0.4852$ \\
$0.4776$ \\
$0.3224$ \\
$0.4901$ \\
$0.4645$ \\
$0.4766$ \\
$0.2343$ \\
$0.3095$ \\
$0.4607$ \\
$0.3519$ \\
$0.4615$ \\
$0.1482$ \\
$0.4198$ \\
$0.5012$ \\
$0.4322$ \\
$0.3406$ \\
$0.4041$ \\
$0.4604$ \\
$0.4720$ \\
$0.3455$ \\
$0.4750$ \\
$0.4107$ \\
$0.4836$ \\
$0.4792$ \\
$0.4814$ \\
$0.3510$ \\
$0.2307$ \\
$0.1830$ \\
$0.5021$ \\
$0.4074$ \\
$0.2918$ \\
$0.5087$ \\
$0.4613$ \\
$0.4831$ \\
$0.4161$ \\
$0.4584$ \\
$0.4750$ \\
$0.4521$ \\
$0.4636$ \\
$0.4665$ \\
$0.4876$ \\
$0.4603$ \\
$0.1885$ \\
$0.4652$ \\
$0.4648$ \\
$0.4594$ \\
$0.4582$ \\

==> tables/raw_data/eg_copa_dev_40_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{However, they decided to eat some burgers from another place, and they ordered some cheese fries.}} & & & \\
{\small $\sfX_{7}$: \texttt{They each ordered a hamburger, and as they were eating their hamburgers, someone.}} & & & \\
{\small $\sfX_{8}$: \texttt{They had asked Mr. White if, “by any chance, he was hungry.}} & & & \\
{\small $\sfX_{9}$: \texttt{They wanted to share the meat, and at first had to share the cow.}} & & & \\
{\small $\sfX_{10}$: \texttt{I was a vegan, and a non-vegan.}} & & & \\
{\small $\sfX_{11}$: \texttt{However, they were to discuss the facts.}} & & & \\
{\small $\sfX_{12}$: \texttt{They had been sitting in the same spot for an hour.}} & & & \\
{\small $\sfX_{14}$: \texttt{Each of them had ordered a hamburger each, and then they all shared it.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been a trio: they made fun of their parents, they liked to be together.}} & & & \\
{\small $\sfX_{17}$: \texttt{However, they had eaten a can of chili, a couple of cheeseburgers.}} & & & \\
{\small $\sfX_{18}$: \texttt{The boys had been discussing with each other the importance of being part of a collective, of.}} & & & \\
{\small $\sfX_{20}$: \texttt{They had a beer.}} & & & \\
{\small $\sfX_{21}$: \texttt{Each of them had paid for their own meal.}} & & & \\
{\small $\sfX_{22}$: \texttt{They decided to share the sandwich with the homeless man.}} & & & \\
{\small $\sfX_{23}$: \texttt{They each ordered a cup of espresso to start the meal.}} & & & \\
{\small $\sfX_{25}$: \texttt{They had decided that, because of our cultural and religious differences, each of them could eat.}} & & & \\
{\small $\sfX_{26}$: \texttt{They had eaten some rice and bread.}} & & & \\
{\small $\sfX_{27}$: \texttt{Each had been in possession of a quarter-pound hamburger sandwich, the type that costs.}} & & & \\
{\small $\sfX_{29}$: \texttt{The friends had been on a long journey with a lot of interesting adventures along the way.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, they each bought a slice.}} & & & \\
{\small $\sfX_{32}$: \texttt{They were standing on the road near the hotel and talked for a while.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only Nisha had eaten.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to talk about sex, and now it was getting boring.}} & & & \\
{\small $\sfX_{36}$: \texttt{He had no idea that eating a hamburger was on his wish list.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an ice cream truck, a clown, a juggler, a magician, a.}} & & & \\
{\small $\sfX_{38}$: \texttt{They discussed the fact that they wanted to find the person who would eat the hamburger.}} & & & \\
{\small $\sfX_{41}$: \texttt{They had talked about their jobs, boyfriends, and personal opinions and philosophies.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd already shared the macaroni and cheese and the spaghetti and meatballs.}} & & & \\
{\small $\sfX_{44}$: \texttt{The friend who cooked the burger first had to ask permission from the friend who ate it first.}} & & & \\
{\small $\sfX_{45}$: \texttt{They had decided to have this together on a regular basis, as a group.}} & & & \\
{\small $\sfX_{46}$: \texttt{They hadn’t talked about it and still hadn’t.}} & & & \\
{\small $\sfX_{47}$: \texttt{They talked about how the burgers were made.}} & & & \\
{\small $\sfX_{49}$: \texttt{They made sure they used quality fresh ingredients to ensure flavor and nutrition.}} & & & \\
{\small $\sfX_{51}$: \texttt{They discussed the situation and came to the conclusion that they could not say anything about the incident.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{They had not eaten since breakfast.}} & & & \\
{\small $\sfX_{54}$: \texttt{They were talking about this and that.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two friends took a walk around their dormitory.}} & & & \\
{\small $\sfX_{57}$: \texttt{They'd decided to share the fries, which had, in an instance of culinary serend.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was really trying to get the restaurant to do it.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, they had eaten and drunk.}} & & & \\
{\small $\sfX_{60}$: \texttt{They used to eat meat only in big-sized restaurants—beef, chicken, pork.}} & & & \\
{\small $\sfX_{61}$: \texttt{They had eaten at McDonald’s.}} & & & \\
{\small $\sfX_{63}$: \texttt{They each ate a small hamburger at home with cheese and salad.}} & & & \\
{\small $\sfX_{65}$: \texttt{They both ate a piece of the same meat.}} & & & \\
{\small $\sfX_{67}$: \texttt{They had been having a long conversation about the origins of religion, and so they had a.}} & & & \\
{\small $\sfX_{68}$: \texttt{However, they made a quick trip to the kitchen to find salt and pepper and two forks.}} & & & \\
{\small $\sfX_{70}$: \texttt{They shared \$100 to pay themselves for the next three months.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little treat, they had bought a small bottle of Coca-Cola to drink with.}} & & & \\
{\small $\sfX_{72}$: \texttt{Each of them had a hamburger of their own.}} & & & \\
{\small $\sfX_{73}$: \texttt{They'd had some time with the young men.}} & & & \\
{\small $\sfX_{74}$: \texttt{Though, they went to a nearby park and met a few children with whom they discussed a.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had split a bottle of wine.}} & & & \\
{\small $\sfX_{77}$: \texttt{Each of them ordered a hamburger.}} & & & \\
{\small $\sfX_{78}$: \texttt{He ordered two hamburgers to each of their restaurants, and this was about fifteen years.}} & & & \\
{\small $\sfX_{80}$: \texttt{None of them knew who’s idea it actually was and they didn’t.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d had a couple of drinks.}} & & & \\
{\small $\sfX_{83}$: \texttt{They'd been on the phone together for about five hours.}} & & & \\
{\small $\sfX_{84}$: \texttt{They played some other rounds of golf together.}} & & & \\
{\small $\sfX_{85}$: \texttt{They had bought the ingredients at a local market.}} & & & \\
{\small $\sfX_{86}$: \texttt{They'd shared a pot of spaghetti, a bottle of ketchup, and the rest of.}} & & & \\
{\small $\sfX_{87}$: \texttt{They had talked about the possibility of sharing, but not really put a name on it.}} & & & \\
{\small $\sfX_{88}$: \texttt{The friends decided to share some drinks, which is also something we can all do together.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to prepare the meat.}} & & & \\
{\small $\sfX_{91}$: \texttt{They each took a shot of bourbon.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never had a hamburger.}} & & & \\
{\small $\sfX_{93}$: \texttt{The meat was stored only by one person.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most people would never think of sharing with a roommate.}} & & & \\
{\small $\sfX_{96}$: \texttt{The four-year-old had been eating rice noodles.}} & & & \\
{\small $\sfX_{98}$: \texttt{They had only been eating their usual diet of pasta, rice, and bread.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of drinking, as well as the smoking of marijuana and some of the pills.}} & & & \\

==> tables/raw_data/eg_copa_dev_40_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The friends decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{They all decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{2}$: \texttt{The tourists decided to share the hamburger.}} \\
{\small $\sfA_{3}$: \texttt{The friends decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{4}$: \texttt{The friends decided to go to the diner to share the hamburger.}} \\
{\small $\sfA_{5}$: \texttt{The friends didn't want any of the other homemade chicken salad to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{6}$: \texttt{The friends decided to go to the restaurant to share the hamburger.}} \\
{\small $\sfA_{7}$: \texttt{The friends decided to go on a trip instead of the movie because the trip was shorter.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{The friends decided to go to the steakhouse.}} \\
{\small $\sfA_{9}$: \texttt{The friends decided to go to a sushi bar instead of burger joint. They went with burger joint because the sushi bar was crowded.}} \\
\egtbhlt {\small $\sfA_{10}$: \texttt{They decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{11}$: \texttt{The friends eating lunch decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{12}$: \texttt{The woman decided to share the hamburger.}} \\
{\small $\sfA_{13}$: \texttt{The friends decided to go out for a walk instead of walking as long as they could. The walk was more efficient. the hamburger.}} \\
{\small $\sfA_{14}$: \texttt{The friends decided to drink beer and not the hamburger.}} \\
\egtbhlt {\small $\sfA_{15}$: \texttt{The friends decided to eat at the hamburger.}} \\
{\small $\sfA_{16}$: \texttt{The friends decided to share the hot soup they had with their friends.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{The friends decided to share their steak with meat cake.}} \\
{\small $\sfA_{18}$: \texttt{The friends decided to share their bed instead of the couch. This means less people liked being together at the couch and more friends at the bed.}} \\
{\small $\sfA_{19}$: \texttt{No one liked getting their hamburger legs decided to share the hamburger.}} \\
{\small $\sfA_{20}$: \texttt{Since the friendship between him and Duncan ended, decided to share the hamburger.}} \\
{\small $\sfA_{21}$: \texttt{No one would have eaten the hamster instead of the steak because the steak decided to share the hamburger.}} \\
{\small $\sfA_{22}$: \texttt{The friends didn't care that much and decided to eat to share the hamburger.}} \\
{\small $\sfA_{23}$: \texttt{The friends didn't like eating the ham to share the hamburger.}} \\
{\small $\sfA_{24}$: \texttt{The friends didn't like to eat to share the hamburger.}} \\
{\small $\sfA_{25}$: \texttt{The friends decided not to share the hotdogs with the hotdogs because the hotdogs were bland.}} \\
{\small $\sfA_{26}$: \texttt{The friends decided to go out drinking not drinking anymore and eating due to the hamburger being bland.}} \\
{\small $\sfA_{27}$: \texttt{The friends decided not to share the hotdog because they knew nothing about hotdogs.}} \\
{\small $\sfA_{28}$: \texttt{I'm sure the friends decided to share the hamburger.}} \\
{\small $\sfA_{29}$: \texttt{No one liked eating the hamster unlike the friends because they decided to share the hamburger.}} \\
{\small $\sfA_{30}$: \texttt{Unless the students called the authors, the friends decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{31}$: \texttt{The friends decided to not share the hamburger.}} \\
{\small $\sfA_{32}$: \texttt{The friends decided to never share the hamburger.}} \\
{\small $\sfA_{33}$: \texttt{The friends decided to not invite Adam over because Adam hated the hamburger.}} \\
{\small $\sfA_{34}$: \texttt{The friends decided to share their lunch with no one.}} \\
{\small $\sfA_{35}$: \texttt{The friends decided to share november dinner with their friends instead of hot dogs, because the hot dogs did not fit on the walls.}} \\
{\small $\sfA_{36}$: \texttt{The friends decided to share their cheeseburger with nachos instead of olives. The olives were out of season.}} \\
\egtbhlt {\small $\sfA_{37}$: \texttt{They decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{38}$: \texttt{The secretaries decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{39}$: \texttt{The friends decided to eat to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{40}$: \texttt{The friends decided to cook to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{41}$: \texttt{The friends decided against getting a burger to share the hamburger.}} \\
{\small $\sfA_{42}$: \texttt{The friends decided to cook the steak instead of the burger. They went with the burger because it was hard to get.}} \\
{\small $\sfA_{43}$: \texttt{The friends decided to eat the fries instead of the hamsters. However, the hamsters got mad at them and got kicked out.}} \\
\egtbhlt {\small $\sfA_{44}$: \texttt{The friends decided to eat the ham sandwich.}} \\
\egtbhlt {\small $\sfA_{45}$: \texttt{The artists decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{46}$: \texttt{The chef decided to share the hamburger.}} \\
{\small $\sfA_{47}$: \texttt{The friends decided to share the hamburger.}} \\
{\small $\sfA_{48}$: \texttt{The friends decided to fight the cold war instead of the boxing match because the boxing match was boring the hamburger.}} \\
\egtbhlt {\small $\sfA_{49}$: \texttt{The friends decided to eat the hamburger.}} \\
\egtbhlt {\small $\sfA_{50}$: \texttt{The friends decided to cook the hamburger.}} \\
{\small $\sfA_{51}$: \texttt{The friends decided to share their cheesecake with friends rather than bake it.}} \\
{\small $\sfA_{52}$: \texttt{The friends decided to share the cheesecake..}} \\
{\small $\sfA_{53}$: \texttt{The friends decided to share drinks with friends rather than sandwiches. The drinks are usually bland.}} \\

==> tables/raw_data/eg_copa_dev_40_1_dist.txt <==
\, \\
$0$ \\
$0.0301$ \\
$0.0155$ \\
$0.0000$ \\
$0.0280$ \\
$0.0825$ \\
$0.0264$ \\
$0.1146$ \\
$0.0365$ \\
$0.1650$ \\
$0.0207$ \\
$0.0222$ \\
$0.0209$ \\
$0.1385$ \\
$0.0467$ \\
$0.0326$ \\
$0.0453$ \\
$0.0366$ \\
$0.0681$ \\
$0.0949$ \\
$0.2239$ \\
$0.2857$ \\
$0.0869$ \\
$0.0979$ \\
$0.1064$ \\
$0.0964$ \\
$0.0634$ \\
$0.0978$ \\
$0.1154$ \\
$0.1612$ \\
$0.1420$ \\
$0.0283$ \\
$0.0424$ \\
$0.0705$ \\
$0.0601$ \\
$0.1628$ \\
$0.0872$ \\
$0.0207$ \\
$0.0162$ \\
$0.0259$ \\
$0.0214$ \\
$0.0322$ \\
$0.1250$ \\
$0.1219$ \\
$0.0259$ \\
$0.0183$ \\
$0.0236$ \\
$0.0000$ \\
$0.1385$ \\
$0.0171$ \\
$0.0216$ \\
$0.0418$ \\
$0.1063$ \\
$0.0825$ \\

==> tables/raw_data/eg_copa_dev_40_1_pdy.txt <==
\, \\
$0.5056$ \\
$0.5110$ \\
$0.5094$ \\
$0.5056$ \\
$0.5052$ \\
$0.5212$ \\
$0.5053$ \\
$0.4634$ \\
$0.5095$ \\
$0.4114$ \\
$0.5047$ \\
$0.5124$ \\
$0.5094$ \\
$0.4950$ \\
$0.5110$ \\
$0.5112$ \\
$0.4997$ \\
$0.5006$ \\
$0.4972$ \\
$0.5146$ \\
$0.2721$ \\
$0.3902$ \\
$0.5080$ \\
$0.5231$ \\
$0.5287$ \\
$0.4790$ \\
$0.4951$ \\
$0.5018$ \\
$0.4708$ \\
$0.4987$ \\
$0.3517$ \\
$0.5086$ \\
$0.5097$ \\
$0.5062$ \\
$0.4990$ \\
$0.4527$ \\
$0.4722$ \\
$0.5047$ \\
$0.5083$ \\
$0.5111$ \\
$0.5073$ \\
$0.5091$ \\
$0.4518$ \\
$0.4535$ \\
$0.5055$ \\
$0.5062$ \\
$0.5082$ \\
$0.5056$ \\
$0.4891$ \\
$0.5070$ \\
$0.5033$ \\
$0.4964$ \\
$0.5017$ \\
$0.4756$ \\

==> tables/raw_data/eg_copa_dev_40_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{However, they decided to eat some burgers from another place, and they ordered some cheese fries.}} & & & \\
{\small $\sfX_{7}$: \texttt{They each ordered a hamburger, and as they were eating their hamburgers, someone.}} & & & \\
{\small $\sfX_{8}$: \texttt{They had asked Mr. White if, “by any chance, he was hungry.}} & & & \\
{\small $\sfX_{9}$: \texttt{They wanted to share the meat, and at first had to share the cow.}} & & & \\
{\small $\sfX_{10}$: \texttt{I was a vegan, and a non-vegan.}} & & & \\
{\small $\sfX_{11}$: \texttt{However, they were to discuss the facts.}} & & & \\
{\small $\sfX_{12}$: \texttt{They had been sitting in the same spot for an hour.}} & & & \\
{\small $\sfX_{14}$: \texttt{Each of them had ordered a hamburger each, and then they all shared it.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been a trio: they made fun of their parents, they liked to be together.}} & & & \\
{\small $\sfX_{17}$: \texttt{However, they had eaten a can of chili, a couple of cheeseburgers.}} & & & \\
{\small $\sfX_{18}$: \texttt{The boys had been discussing with each other the importance of being part of a collective, of.}} & & & \\
{\small $\sfX_{20}$: \texttt{They had a beer.}} & & & \\
{\small $\sfX_{21}$: \texttt{Each of them had paid for their own meal.}} & & & \\
{\small $\sfX_{22}$: \texttt{They decided to share the sandwich with the homeless man.}} & & & \\
{\small $\sfX_{23}$: \texttt{They each ordered a cup of espresso to start the meal.}} & & & \\
{\small $\sfX_{25}$: \texttt{They had decided that, because of our cultural and religious differences, each of them could eat.}} & & & \\
{\small $\sfX_{26}$: \texttt{They had eaten some rice and bread.}} & & & \\
{\small $\sfX_{27}$: \texttt{Each had been in possession of a quarter-pound hamburger sandwich, the type that costs.}} & & & \\
{\small $\sfX_{29}$: \texttt{The friends had been on a long journey with a lot of interesting adventures along the way.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, they each bought a slice.}} & & & \\
{\small $\sfX_{32}$: \texttt{They were standing on the road near the hotel and talked for a while.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only Nisha had eaten.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to talk about sex, and now it was getting boring.}} & & & \\
{\small $\sfX_{36}$: \texttt{He had no idea that eating a hamburger was on his wish list.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an ice cream truck, a clown, a juggler, a magician, a.}} & & & \\
{\small $\sfX_{38}$: \texttt{They discussed the fact that they wanted to find the person who would eat the hamburger.}} & & & \\
{\small $\sfX_{41}$: \texttt{They had talked about their jobs, boyfriends, and personal opinions and philosophies.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd already shared the macaroni and cheese and the spaghetti and meatballs.}} & & & \\
{\small $\sfX_{44}$: \texttt{The friend who cooked the burger first had to ask permission from the friend who ate it first.}} & & & \\
{\small $\sfX_{45}$: \texttt{They had decided to have this together on a regular basis, as a group.}} & & & \\
{\small $\sfX_{46}$: \texttt{They hadn’t talked about it and still hadn’t.}} & & & \\
{\small $\sfX_{47}$: \texttt{They talked about how the burgers were made.}} & & & \\
{\small $\sfX_{49}$: \texttt{They made sure they used quality fresh ingredients to ensure flavor and nutrition.}} & & & \\
{\small $\sfX_{51}$: \texttt{They discussed the situation and came to the conclusion that they could not say anything about the incident.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{They had not eaten since breakfast.}} & & & \\
{\small $\sfX_{54}$: \texttt{They were talking about this and that.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two friends took a walk around their dormitory.}} & & & \\
{\small $\sfX_{57}$: \texttt{They'd decided to share the fries, which had, in an instance of culinary serend.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was really trying to get the restaurant to do it.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, they had eaten and drunk.}} & & & \\
{\small $\sfX_{60}$: \texttt{They used to eat meat only in big-sized restaurants—beef, chicken, pork.}} & & & \\
{\small $\sfX_{61}$: \texttt{They had eaten at McDonald’s.}} & & & \\
{\small $\sfX_{63}$: \texttt{They each ate a small hamburger at home with cheese and salad.}} & & & \\
{\small $\sfX_{65}$: \texttt{They both ate a piece of the same meat.}} & & & \\
{\small $\sfX_{67}$: \texttt{They had been having a long conversation about the origins of religion, and so they had a.}} & & & \\
{\small $\sfX_{68}$: \texttt{However, they made a quick trip to the kitchen to find salt and pepper and two forks.}} & & & \\
{\small $\sfX_{70}$: \texttt{They shared \$100 to pay themselves for the next three months.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little treat, they had bought a small bottle of Coca-Cola to drink with.}} & & & \\
{\small $\sfX_{72}$: \texttt{Each of them had a hamburger of their own.}} & & & \\
{\small $\sfX_{73}$: \texttt{They'd had some time with the young men.}} & & & \\
{\small $\sfX_{74}$: \texttt{Though, they went to a nearby park and met a few children with whom they discussed a.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had split a bottle of wine.}} & & & \\
{\small $\sfX_{77}$: \texttt{Each of them ordered a hamburger.}} & & & \\
{\small $\sfX_{78}$: \texttt{He ordered two hamburgers to each of their restaurants, and this was about fifteen years.}} & & & \\
{\small $\sfX_{80}$: \texttt{None of them knew who’s idea it actually was and they didn’t.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d had a couple of drinks.}} & & & \\
{\small $\sfX_{83}$: \texttt{They'd been on the phone together for about five hours.}} & & & \\
{\small $\sfX_{84}$: \texttt{They played some other rounds of golf together.}} & & & \\
{\small $\sfX_{85}$: \texttt{They had bought the ingredients at a local market.}} & & & \\
{\small $\sfX_{86}$: \texttt{They'd shared a pot of spaghetti, a bottle of ketchup, and the rest of.}} & & & \\
{\small $\sfX_{87}$: \texttt{They had talked about the possibility of sharing, but not really put a name on it.}} & & & \\
{\small $\sfX_{88}$: \texttt{The friends decided to share some drinks, which is also something we can all do together.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to prepare the meat.}} & & & \\
{\small $\sfX_{91}$: \texttt{They each took a shot of bourbon.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never had a hamburger.}} & & & \\
{\small $\sfX_{93}$: \texttt{The meat was stored only by one person.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most people would never think of sharing with a roommate.}} & & & \\
{\small $\sfX_{96}$: \texttt{The four-year-old had been eating rice noodles.}} & & & \\
{\small $\sfX_{98}$: \texttt{They had only been eating their usual diet of pasta, rice, and bread.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of drinking, as well as the smoking of marijuana and some of the pills.}} & & & \\

==> tables/raw_data/eg_copa_dev_40_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The friends decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{They all decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{2}$: \texttt{The tourists decided to share the hamburger.}} \\
{\small $\sfA_{3}$: \texttt{The friends decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{4}$: \texttt{The friends decided to go to the diner to share the hamburger.}} \\
{\small $\sfA_{5}$: \texttt{The friends didn't want any of the other homemade chicken salad to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{6}$: \texttt{The friends decided to go to the restaurant to share the hamburger.}} \\
{\small $\sfA_{7}$: \texttt{The friends decided to go on a trip instead of the movie because the trip was shorter.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{The friends decided to go to the steakhouse.}} \\
{\small $\sfA_{9}$: \texttt{The friends decided to go to a sushi bar instead of burger joint. They went with burger joint because the sushi bar was crowded.}} \\
\egtbhlt {\small $\sfA_{10}$: \texttt{They decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{11}$: \texttt{The friends eating lunch decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{12}$: \texttt{The woman decided to share the hamburger.}} \\
{\small $\sfA_{13}$: \texttt{The friends decided to go out for a walk instead of walking as long as they could. The walk was more efficient. the hamburger.}} \\
{\small $\sfA_{14}$: \texttt{The friends decided to drink beer and not the hamburger.}} \\
\egtbhlt {\small $\sfA_{15}$: \texttt{The friends decided to eat at the hamburger.}} \\
{\small $\sfA_{16}$: \texttt{The friends decided to share the hot soup they had with their friends.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{The friends decided to share their steak with meat cake.}} \\
{\small $\sfA_{18}$: \texttt{The friends decided to share their bed instead of the couch. This means less people liked being together at the couch and more friends at the bed.}} \\
{\small $\sfA_{19}$: \texttt{No one liked getting their hamburger legs decided to share the hamburger.}} \\
{\small $\sfA_{20}$: \texttt{Since the friendship between him and Duncan ended, decided to share the hamburger.}} \\
{\small $\sfA_{21}$: \texttt{No one would have eaten the hamster instead of the steak because the steak decided to share the hamburger.}} \\
{\small $\sfA_{22}$: \texttt{The friends didn't care that much and decided to eat to share the hamburger.}} \\
{\small $\sfA_{23}$: \texttt{The friends didn't like eating the ham to share the hamburger.}} \\
{\small $\sfA_{24}$: \texttt{The friends didn't like to eat to share the hamburger.}} \\
{\small $\sfA_{25}$: \texttt{The friends decided not to share the hotdogs with the hotdogs because the hotdogs were bland.}} \\
{\small $\sfA_{26}$: \texttt{The friends decided to go out drinking not drinking anymore and eating due to the hamburger being bland.}} \\
{\small $\sfA_{27}$: \texttt{The friends decided not to share the hotdog because they knew nothing about hotdogs.}} \\
{\small $\sfA_{28}$: \texttt{I'm sure the friends decided to share the hamburger.}} \\
{\small $\sfA_{29}$: \texttt{No one liked eating the hamster unlike the friends because they decided to share the hamburger.}} \\
{\small $\sfA_{30}$: \texttt{Unless the students called the authors, the friends decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{31}$: \texttt{The friends decided to not share the hamburger.}} \\
{\small $\sfA_{32}$: \texttt{The friends decided to never share the hamburger.}} \\
{\small $\sfA_{33}$: \texttt{The friends decided to not invite Adam over because Adam hated the hamburger.}} \\
{\small $\sfA_{34}$: \texttt{The friends decided to share their lunch with no one.}} \\
{\small $\sfA_{35}$: \texttt{The friends decided to share november dinner with their friends instead of hot dogs, because the hot dogs did not fit on the walls.}} \\
{\small $\sfA_{36}$: \texttt{The friends decided to share their cheeseburger with nachos instead of olives. The olives were out of season.}} \\
\egtbhlt {\small $\sfA_{37}$: \texttt{They decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{38}$: \texttt{The secretaries decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{39}$: \texttt{The friends decided to eat to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{40}$: \texttt{The friends decided to cook to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{41}$: \texttt{The friends decided against getting a burger to share the hamburger.}} \\
{\small $\sfA_{42}$: \texttt{The friends decided to cook the steak instead of the burger. They went with the burger because it was hard to get.}} \\
{\small $\sfA_{43}$: \texttt{The friends decided to eat the fries instead of the hamsters. However, the hamsters got mad at them and got kicked out.}} \\
\egtbhlt {\small $\sfA_{44}$: \texttt{The friends decided to eat the ham sandwich.}} \\
\egtbhlt {\small $\sfA_{45}$: \texttt{The artists decided to share the hamburger.}} \\
\egtbhlt {\small $\sfA_{46}$: \texttt{The chef decided to share the hamburger.}} \\
{\small $\sfA_{47}$: \texttt{The friends decided to share the hamburger.}} \\
{\small $\sfA_{48}$: \texttt{The friends decided to fight the cold war instead of the boxing match because the boxing match was boring the hamburger.}} \\
\egtbhlt {\small $\sfA_{49}$: \texttt{The friends decided to eat the hamburger.}} \\
\egtbhlt {\small $\sfA_{50}$: \texttt{The friends decided to cook the hamburger.}} \\
{\small $\sfA_{51}$: \texttt{The friends decided to share their cheesecake with friends rather than bake it.}} \\
{\small $\sfA_{52}$: \texttt{The friends decided to share the cheesecake..}} \\
{\small $\sfA_{53}$: \texttt{The friends decided to share drinks with friends rather than sandwiches. The drinks are usually bland.}} \\

==> tables/raw_data/eg_copa_dev_40_2_dist.txt <==
\, \\
$0$ \\
$0.0301$ \\
$0.0155$ \\
$0.0000$ \\
$0.0280$ \\
$0.0825$ \\
$0.0264$ \\
$0.1146$ \\
$0.0365$ \\
$0.1650$ \\
$0.0207$ \\
$0.0222$ \\
$0.0209$ \\
$0.1385$ \\
$0.0467$ \\
$0.0326$ \\
$0.0453$ \\
$0.0366$ \\
$0.0681$ \\
$0.0949$ \\
$0.2239$ \\
$0.2857$ \\
$0.0869$ \\
$0.0979$ \\
$0.1064$ \\
$0.0964$ \\
$0.0634$ \\
$0.0978$ \\
$0.1154$ \\
$0.1612$ \\
$0.1420$ \\
$0.0283$ \\
$0.0424$ \\
$0.0705$ \\
$0.0601$ \\
$0.1628$ \\
$0.0872$ \\
$0.0207$ \\
$0.0162$ \\
$0.0259$ \\
$0.0214$ \\
$0.0322$ \\
$0.1250$ \\
$0.1219$ \\
$0.0259$ \\
$0.0183$ \\
$0.0236$ \\
$0.0000$ \\
$0.1385$ \\
$0.0171$ \\
$0.0216$ \\
$0.0418$ \\
$0.1063$ \\
$0.0825$ \\

==> tables/raw_data/eg_copa_dev_40_2_pdy.txt <==
\, \\
$0.4836$ \\
$0.4968$ \\
$0.4844$ \\
$0.4836$ \\
$0.4865$ \\
$0.4978$ \\
$0.4863$ \\
$0.4533$ \\
$0.4890$ \\
$0.3185$ \\
$0.4879$ \\
$0.4903$ \\
$0.4847$ \\
$0.4688$ \\
$0.4822$ \\
$0.4895$ \\
$0.4762$ \\
$0.4802$ \\
$0.4641$ \\
$0.4673$ \\
$0.3515$ \\
$0.3875$ \\
$0.4692$ \\
$0.4873$ \\
$0.5026$ \\
$0.4654$ \\
$0.4758$ \\
$0.4812$ \\
$0.4504$ \\
$0.4274$ \\
$0.3188$ \\
$0.4871$ \\
$0.4895$ \\
$0.4902$ \\
$0.4784$ \\
$0.4322$ \\
$0.4451$ \\
$0.4879$ \\
$0.4853$ \\
$0.4963$ \\
$0.4872$ \\
$0.4896$ \\
$0.4032$ \\
$0.4246$ \\
$0.4857$ \\
$0.4813$ \\
$0.4861$ \\
$0.4836$ \\
$0.4700$ \\
$0.4881$ \\
$0.4823$ \\
$0.4659$ \\
$0.4604$ \\
$0.4572$ \\

==> tables/raw_data/eg_copa_dev_44_1_cov.txt <==
{\small $\sfX_{2}$: \texttt{There had been the woman who'd been raped on a school bus.}} & & & \\
{\small $\sfX_{3}$: \texttt{He had given me a note on the telephone.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had asked for a private interview, which I had refused.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted to take notes.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, handsome fellow with dark hair and a sharp, pointed chin.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had heard a couple of rumours about what the men had been doing in the town.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been in a coma and it took a while to get back on her feet.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’ve never seen so many tears fall down an interviewer’s cheeks.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had heard a rumor that she had been killed, but it was difficult to verify.}} & & & \\
{\small $\sfX_{17}$: \texttt{The UN was planning to evacuate him and his family, after a mortar landed on.}} & & & \\
{\small $\sfX_{18}$: \texttt{The man had been kidnapped with the help of Hamas’ security forces in Rafah.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was a political prisoner in Iran until he escaped.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even speak about the event.}} & & & \\
{\small $\sfX_{22}$: \texttt{They had only talked briefly about their work.}} & & & \\
{\small $\sfX_{23}$: \texttt{He, like many who came through the refugee camp, had been shot at, bombed.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had been at her most vulnerable.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in the front line of the war in Afghanistan for two years.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, he had some questions.}} & & & \\
{\small $\sfX_{32}$: \texttt{He had spoken to the parents of the two boys who were murdered at the school.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn’t interact with people—he interacted with information, and he dealt.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did not know this man, much less did I know the situation in the Philippines.}} & & & \\
{\small $\sfX_{36}$: \texttt{He needed to secure clearance from the government and get on board with the local authorities.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was the initial training, which was a process of “finding a way to.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at his house in a village west of Kabul; and the journalist found him.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd been hiding in the darkness of the bush.}} & & & \\
{\small $\sfX_{44}$: \texttt{The journalist was in the midst of a massive bombing in a residential street of the town.}} & & & \\
{\small $\sfX_{46}$: \texttt{The man had already talked to three other reporters from South Korea and had already decided to.}} & & & \\
{\small $\sfX_{49}$: \texttt{He made the long trip to the refugee camp without having seen his friend for years.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wants to talk about their experiences.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not worked in a media setting in 15 years.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d received a death threat, which the reporter didn’t broadcast.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two had spoken on the phone, but he was evasive and didn't want.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been through the airport, and the immigration, and an interview with a psychologist.}} & & & \\
{\small $\sfX_{58}$: \texttt{He was known as the "king of the pirates.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had spoken about the fact that she was in such a difficult situation that she.}} & & & \\
{\small $\sfX_{60}$: \texttt{He or she has visited him in his new home and the situation was normal and was.}} & & & \\
{\small $\sfX_{63}$: \texttt{The journalist met the victim at a government medical facility in Giza.}} & & & \\
{\small $\sfX_{65}$: \texttt{He met with the Syrian regime officials.}} & & & \\
{\small $\sfX_{68}$: \texttt{At the time of the shooting, she felt only one emotion: disbelief, and then.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d only spoken to her once, on the phone.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she became a fighter pilot, her dad had to give.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a soldier fighting the militants of Boko Haram.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the team went to collect evidence of the famine by the side of the road there.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had been captured and shot by the U.S. Army, which had liberated.}} & & & \\
{\small $\sfX_{77}$: \texttt{He asked: When did you stop being human.}} & & & \\
{\small $\sfX_{78}$: \texttt{He was the only journalist in the entire country who could talk to the refugees about their.}} & & & \\
{\small $\sfX_{81}$: \texttt{He’d had a short conversation with his wife, the wife he didn�.}} & & & \\
{\small $\sfX_{82}$: \texttt{He’d only spoken with her on the phone and written her an email.}} & & & \\
{\small $\sfX_{84}$: \texttt{He had met other former members of the group while researching his book.}} & & & \\
{\small $\sfX_{85}$: \texttt{He had been in the office of a senior official in the Ministry of Defense’.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was in a situation she had never seen before.}} & & & \\
{\small $\sfX_{88}$: \texttt{The United Nations had put pressure on the organization to refuse cooperation with journalist.}} & & & \\
{\small $\sfX_{91}$: \texttt{He wrote up a brief narrative of his life.}} & & & \\
{\small $\sfX_{92}$: \texttt{He had been imprisoned in Myanmar.}} & & & \\
{\small $\sfX_{93}$: \texttt{He was in the city of Rachid, trying to convince the people to boycott.}} & & & \\
{\small $\sfX_{96}$: \texttt{The man was a terrorist.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been interviewed twice, and those were after being arrested in Moscow.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of work, but he was a man always with his eye out.}} & & & \\

==> tables/raw_data/eg_copa_dev_44_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The humanitarian was difficult for the journalist to interview.}} \\
{\small $\sfA_{1}$: \texttt{The humanitarian issue was covered better in the state difficult for the journalist to interview.}} \\
{\small $\sfA_{2}$: \texttt{The humanitarian mission was difficult for the journalist to interview.}} \\
{\small $\sfA_{3}$: \texttt{The doctors was difficult for the journalist to interview.}} \\
{\small $\sfA_{4}$: \texttt{The crisis management was difficult for the journalist to interview.}} \\
{\small $\sfA_{5}$: \texttt{The situation was difficult for the journalist to interview.}} \\
{\small $\sfA_{6}$: \texttt{The humanitarian was difficult for the athletes to interview.}} \\
\egtbhlt {\small $\sfA_{7}$: \texttt{The humanitarian was difficult for his family to interview.}} \\
{\small $\sfA_{8}$: \texttt{The humanitarian was difficult for them to work for to interview.}} \\
{\small $\sfA_{9}$: \texttt{The humanitarian was difficult for the journalist to receive.}} \\
{\small $\sfA_{10}$: \texttt{The humanitarian was difficult for the journalist to write. He wanted to interview more people because the business was alienating.}} \\
{\small $\sfA_{11}$: \texttt{The humanitarian was difficult for the journalist to cover.}} \\
{\small $\sfA_{12}$: \texttt{The humanitarian has difficult for the journalist to interview.}} \\
{\small $\sfA_{13}$: \texttt{The humanitarian was not difficult for the journalist to interview.}} \\
{\small $\sfA_{14}$: \texttt{The humanitarian could not difficult for the journalist to interview.}} \\
{\small $\sfA_{15}$: \texttt{The president was difficult for the journalist to interview.}} \\
{\small $\sfA_{16}$: \texttt{The Immigration Officer was difficult for the journalist to interview.}} \\
{\small $\sfA_{17}$: \texttt{The humanitarian was difficult for the journalist to interview.}} \\
\egtbhlt {\small $\sfA_{18}$: \texttt{The humanitarian was difficult for the reporters to interview.}} \\
\egtbhlt {\small $\sfA_{19}$: \texttt{The humanitarian was difficult for EMPTY to interview.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{The humanitarian was difficult for the president to interview.}} \\
{\small $\sfA_{21}$: \texttt{The humanitarian was difficult for the journalist to interview.}} \\
{\small $\sfA_{22}$: \texttt{The humanitarian had difficult for the journalist to interview.}} \\
{\small $\sfA_{23}$: \texttt{The humanitarian concept was difficult for the journalist to interview.}} \\
{\small $\sfA_{24}$: \texttt{The humanitarian mission was difficult for the journalist to interview.}} \\
\egtbhlt {\small $\sfA_{25}$: \texttt{The municipality was difficult for the journalist to interview.}} \\
{\small $\sfA_{26}$: \texttt{The problem was difficult for the journalist to interview.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{The humanitarian was difficult for the banker to interview.}} \\
{\small $\sfA_{28}$: \texttt{The humanitarian was difficult for Jessica but not Carrie because Carrie did not want to interview.}} \\
\egtbhlt {\small $\sfA_{29}$: \texttt{The humanitarian was difficult for the president to interview.}} \\
{\small $\sfA_{30}$: \texttt{The humanitarian was difficult for the journalist to translate.}} \\
{\small $\sfA_{31}$: \texttt{The humanitarian was difficult for the journalist to speak.}} \\
{\small $\sfA_{32}$: \texttt{The humanitarian was difficult for the journalist to cover.}} \\

==> tables/raw_data/eg_copa_dev_44_1_dist.txt <==
\, \\
$0$ \\
$0.0956$ \\
$0.0533$ \\
$0.0557$ \\
$0.0469$ \\
$0.0543$ \\
$0.0408$ \\
$0.0368$ \\
$0.0977$ \\
$0.0812$ \\
$0.2233$ \\
$0.0850$ \\
$0.0811$ \\
$0.0467$ \\
$0.0693$ \\
$0.0583$ \\
$0.0542$ \\
$0.0000$ \\
$0.0306$ \\
$0.0367$ \\
$0.0270$ \\
$0.0000$ \\
$0.0750$ \\
$0.0473$ \\
$0.0533$ \\
$0.0267$ \\
$0.0464$ \\
$0.0271$ \\
$0.1972$ \\
$0.0270$ \\
$0.0663$ \\
$0.0439$ \\
$0.0850$ \\

==> tables/raw_data/eg_copa_dev_44_1_pdy.txt <==
\, \\
$0.4894$ \\
$0.4640$ \\
$0.4649$ \\
$0.4852$ \\
$0.4609$ \\
$0.4347$ \\
$0.4891$ \\
$0.4871$ \\
$0.4700$ \\
$0.4773$ \\
$0.4346$ \\
$0.4812$ \\
$0.4839$ \\
$0.4997$ \\
$0.4951$ \\
$0.4886$ \\
$0.4882$ \\
$0.4894$ \\
$0.4873$ \\
$0.4913$ \\
$0.4889$ \\
$0.4894$ \\
$0.5022$ \\
$0.4568$ \\
$0.4649$ \\
$0.4943$ \\
$0.4768$ \\
$0.4906$ \\
$0.4443$ \\
$0.4889$ \\
$0.4868$ \\
$0.4877$ \\
$0.4812$ \\

==> tables/raw_data/eg_copa_dev_44_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd written a brief book, a kind of memoir, about his brief soj.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been no connection between the two.}} & & & \\
{\small $\sfX_{3}$: \texttt{He'd been covering military affairs for a publication.}} & & & \\
{\small $\sfX_{5}$: \texttt{He had worked at the BBC in Birmingham and Manchester as well as at one of London.}} & & & \\
{\small $\sfX_{7}$: \texttt{He had been a journalist and a humanitarian, working for UNHCR and various relief agencies in.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had worked for a private security firm that had been contracted to protect a government building.}} & & & \\
{\small $\sfX_{9}$: \texttt{She wanted to study French Literature, and at university had dreamed of becoming a writer.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, dedicated journalist with an eye for stories, who had worked for.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had heard of the woman, but had no idea she had created.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been a student of human rights and political science.}} & & & \\
{\small $\sfX_{14}$: \texttt{He was a doctor of chemistry and physics, and his interest in global affairs was stimulated.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had heard a lot about the man being charged with the murder of three people by.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had worked in journalism on several occasions.}} & & & \\
{\small $\sfX_{18}$: \texttt{The man had been a human rights lawyer and a journalist who had covered cases in the.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was a political reporter, based in Europe.}} & & & \\
{\small $\sfX_{21}$: \texttt{He had only heard stories about the self-assured young woman who would walk through.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd worked as a journalist in the Middle East.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had been a lawyer and public servant.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in New York, working on Wall Street, when the man was working.}} & & & \\
{\small $\sfX_{29}$: \texttt{The American had been a correspondent for The New York Times in Japan, Korea and China.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, he'd been a spy.}} & & & \\
{\small $\sfX_{32}$: \texttt{He had only known the man as an "angel of war"—a crusading warrior.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel too close to people—he'd been like a robot.}} & & & \\
{\small $\sfX_{34}$: \texttt{She had worked as a public relations consultant in London, had a master's degree in.}} & & & \\
{\small $\sfX_{36}$: \texttt{He had worked for the same newspaper.}} & & & \\
{\small $\sfX_{37}$: \texttt{He had known him only as headmaster of a secondary school in a small city on.}} & & & \\
{\small $\sfX_{38}$: \texttt{The journalist had never heard of the man.}} & & & \\
{\small $\sfX_{41}$: \texttt{He says, his career was marked by a similar pattern: from the beginning.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd known little of the man's life.}} & & & \\
{\small $\sfX_{44}$: \texttt{The journalist was writing about the military and business.}} & & & \\
{\small $\sfX_{46}$: \texttt{She hadn't really paid much attention to climate change because 'it's not on my.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd interviewed the controversial ex-head of the country's child protection agency, Ale.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had heard of him.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not worked in a medical setting.}} & & & \\
{\small $\sfX_{54}$: \texttt{She spent two years in a state penitentiary for the murder of a police officer.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two had never met.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd never heard of the organization, which does not advertise or publicly talk about its.}} & & & \\
{\small $\sfX_{58}$: \texttt{He had known nothing of Ousmane's work.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had known and interviewed many great thinkers and revolutionaries.}} & & & \\
{\small $\sfX_{60}$: \texttt{He or she has visited him in his new home and the place where he and his.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was the head of the UN mission in Bosnia in 1995 after the end of the.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd published a book on the human rights abuses in the Congo.}} & & & \\
{\small $\sfX_{68}$: \texttt{Lavinia knew only that this man, a Russian nobleman, was working at.}} & & & \\
{\small $\sfX_{70}$: \texttt{She had published on global economics and was the editor of a weekly economics/finance.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, she had suffered through multiple episodes of polio.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a student in the department of public health at a school in Canada where he.}} & & & \\
{\small $\sfX_{74}$: \texttt{Though, he'd taken on a task as daunting as the one he'd taken on.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had done research on a series of human rights issues, for example, trafficking in.}} & & & \\
{\small $\sfX_{77}$: \texttt{He had done some great work as a freelance correspondent, and he had been looking for.}} & & & \\
{\small $\sfX_{78}$: \texttt{He was an investigative journalist in the United States.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had the humanitarian not become a journalist in the first place.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was a dancer and had been a singer.}} & & & \\
{\small $\sfX_{82}$: \texttt{He had spent five years reporting from Sri Lanka.}} & & & \\
{\small $\sfX_{84}$: \texttt{He had worked for three New Zealand newspapers.}} & & & \\
{\small $\sfX_{85}$: \texttt{He had focused on the plight of illegal immigrants from Iraq.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd written about pop culture and other subjects.}} & & & \\
{\small $\sfX_{87}$: \texttt{She had only heard about him in the context of his arrest for a crime.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man had spent half his life in prison before being set free during the political reforms.}} & & & \\
{\small $\sfX_{90}$: \texttt{He had reported on the U.S. Navy's fleetball tournament from the field.}} & & & \\
{\small $\sfX_{91}$: \texttt{She wrote a book on the topic.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never met anyone who was an anti-fascist activist.}} & & & \\
{\small $\sfX_{93}$: \texttt{He had been living on a kibbutz.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most people had never heard of Dr. Seuss.}} & & & \\
{\small $\sfX_{96}$: \texttt{The man had been a drug smuggler.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only heard of her work as an environmental activist.}} & & & \\
{\small $\sfX_{100}$: \texttt{He or she had been working as a writer for a magazine that is published in the.}} & & & \\

==> tables/raw_data/eg_copa_dev_44_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The journalist was intrigued by the humanitarian's work.}} \\
{\small $\sfA_{1}$: \texttt{The journalist called intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{2}$: \texttt{The journalist was intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{3}$: \texttt{The journalist could not intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{4}$: \texttt{The journalist was intrigued by the humanitarian disaster.}} \\
{\small $\sfA_{5}$: \texttt{The journalist was intrigued by the pig and chicken dishes.}} \\
{\small $\sfA_{6}$: \texttt{The journalist was intrigued by the lawyer.}} \\
{\small $\sfA_{7}$: \texttt{The journalist was critical by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{The journalist was interested by the humanitarian 's work.}} \\
{\small $\sfA_{9}$: \texttt{The journalist was EMPTY by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{10}$: \texttt{The author was intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{11}$: \texttt{The journalist was intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{12}$: \texttt{The senator was intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{13}$: \texttt{The journalist EMPTY intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{14}$: \texttt{The journalist was intrigued by the humanitarian work of the author.}} \\
\egtbhlt {\small $\sfA_{15}$: \texttt{The journalist was intrigued by the humanitarian situation.}} \\
{\small $\sfA_{16}$: \texttt{The journalist was not critical by the humanitarian 's work.}} \\
{\small $\sfA_{17}$: \texttt{The journalist was not interested by the humanitarian 's work.}} \\
{\small $\sfA_{18}$: \texttt{The journalist was more intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{19}$: \texttt{Not was intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{The author was intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{21}$: \texttt{The journalist was intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{22}$: \texttt{The journalist was intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{23}$: \texttt{The journalist EMPTY intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{24}$: \texttt{The journalist was intrigued by the agricultural intentions of the charity.}} \\
{\small $\sfA_{25}$: \texttt{The journalist was intrigued by the humanitarian disasters in fallow. spain.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{The journalist was intrigued by the humanitarian work.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{The journalist was impressed by the humanitarian 's work.}} \\
{\small $\sfA_{28}$: \texttt{The journalist was critical by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{29}$: \texttt{The journalist was outraged by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{30}$: \texttt{The manager was intrigued by the humanitarian 's work.}} \\
{\small $\sfA_{31}$: \texttt{His assignment was intrigued by the humanitarian 's work.}} \\
\egtbhlt {\small $\sfA_{32}$: \texttt{The lawyer was intrigued by the humanitarian 's work.}} \\

==> tables/raw_data/eg_copa_dev_44_2_dist.txt <==
\, \\
$0$ \\
$0.0807$ \\
$0.0090$ \\
$0.0790$ \\
$0.0458$ \\
$0.0665$ \\
$0.0642$ \\
$0.0439$ \\
$0.0305$ \\
$0.0411$ \\
$0.0329$ \\
$0.0090$ \\
$0.0205$ \\
$0.0805$ \\
$0.0357$ \\
$0.0367$ \\
$0.0887$ \\
$0.0530$ \\
$0.0397$ \\
$0.0574$ \\
$0.0329$ \\
$0.0090$ \\
$0.0090$ \\
$0.0805$ \\
$0.0618$ \\
$0.1231$ \\
$0.0367$ \\
$0.0220$ \\
$0.0439$ \\
$0.0345$ \\
$0.0269$ \\
$0.0716$ \\
$0.0208$ \\

==> tables/raw_data/eg_copa_dev_44_2_pdy.txt <==
\, \\
$0.4960$ \\
$0.5067$ \\
$0.4952$ \\
$0.4876$ \\
$0.5055$ \\
$0.4986$ \\
$0.4922$ \\
$0.4888$ \\
$0.4918$ \\
$0.4897$ \\
$0.4851$ \\
$0.4952$ \\
$0.4878$ \\
$0.4786$ \\
$0.4908$ \\
$0.5024$ \\
$0.4963$ \\
$0.4767$ \\
$0.4943$ \\
$0.4905$ \\
$0.4851$ \\
$0.4952$ \\
$0.4952$ \\
$0.4786$ \\
$0.4923$ \\
$0.4894$ \\
$0.5018$ \\
$0.5010$ \\
$0.4888$ \\
$0.4896$ \\
$0.4828$ \\
$0.4753$ \\
$0.4858$ \\

==> tables/raw_data/eg_copa_dev_45_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He had dared to challenge the political establishment, and in the end, he defied death itself.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the great reformer Francis of Assisi, who rebelled against the Pope.}} & & & \\
{\small $\sfX_{5}$: \texttt{He had always been the obedient son.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had served as a bishop for eight years.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a slave of sin, with an unforgiven heart, who had committed a life.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had said he wanted to be a priest, but now he had changed his mind.}} & & & \\
{\small $\sfX_{12}$: \texttt{He had been a student of that church for quite some time, he was a friend of.}} & & & \\
{\small $\sfX_{14}$: \texttt{He was expelled from the church for "rebellion, in departing from our holy faith.}} & & & \\
{\small $\sfX_{16}$: \texttt{He defied the police; before that, he defied the law.}} & & & \\
{\small $\sfX_{17}$: \texttt{He had been a loyal member of the church, but after he became an atheist.}} & & & \\
{\small $\sfX_{18}$: \texttt{He defied his own parents with the girl.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was a priest.}} & & & \\
{\small $\sfX_{21}$: \texttt{He had broken with the papal court.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been a priest.}} & & & \\
{\small $\sfX_{29}$: \texttt{The man had been given freedom to practice whatever religion he wished by the authorities of a different.}} & & & \\
{\small $\sfX_{30}$: \texttt{He was a devout member, who loved the church, his wife and daughter.}} & & & \\
{\small $\sfX_{31}$: \texttt{He defied the authorities of the state, and before that, he defied the authorities of the.}} & & & \\
{\small $\sfX_{32}$: \texttt{He was a respected member of society, and had a good name.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn’t believe in any god or goddess, neither was he a believer of.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was a man who helped the church and followed the teachings of Jesus.}} & & & \\
{\small $\sfX_{41}$: \texttt{He lived in his own apartment, he did not pay his taxes and he did not pay.}} & & & \\
{\small $\sfX_{44}$: \texttt{He also was defied the authorities of the state because he did not want to pay taxes.}} & & & \\
{\small $\sfX_{46}$: \texttt{He used to perform in a temple and he still performs today.}} & & & \\
{\small $\sfX_{47}$: \texttt{He was a practicing Christian.}} & & & \\
{\small $\sfX_{49}$: \texttt{He made the sign of the cross.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in his life.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had dared to question the authority of the priests.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not rebelled against anything.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been a prominent member of the community.}} & & & \\
{\small $\sfX_{58}$: \texttt{He was known as the "king of the pirates.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had obeyed them.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to preach regularly.}} & & & \\
{\small $\sfX_{61}$: \texttt{He was a regular in a Presbyterian parsonage in Scotland.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was the head of the church.}} & & & \\
{\small $\sfX_{65}$: \texttt{He was one of the most prominent priests who was very active in spreading the Catholic Faith in.}} & & & \\
{\small $\sfX_{68}$: \texttt{He had been a soldier in an army that had conquered his neighbors, and after.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would not have done so.}} & & & \\
{\small $\sfX_{70}$: \texttt{He had had to leave his wife and children.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little boy, before he became a priest, he was a little boy and he.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a man of the church.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the church was in power, he was a loyal and obedient follower.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had done many things for the kingdom of God.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had the church not wanted him.}} & & & \\
{\small $\sfX_{81}$: \texttt{He was a strong and devout believer, so his defection has angered the Catholic hierarchy.}} & & & \\
{\small $\sfX_{85}$: \texttt{He defied the authority of his country.}} & & & \\
{\small $\sfX_{86}$: \texttt{He violated the laws of the church, according to the Catholic Church authorities.}} & & & \\
{\small $\sfX_{87}$: \texttt{He was in a position of influence.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man was a “spiritual” man and led a life of prayer.}} & & & \\
{\small $\sfX_{90}$: \texttt{He was in a long chain of succession.}} & & & \\
{\small $\sfX_{91}$: \texttt{He was a priest.}} & & & \\
{\small $\sfX_{92}$: \texttt{He was an evangelist.}} & & & \\
{\small $\sfX_{94}$: \texttt{He was a devout Catholic.}} & & & \\
{\small $\sfX_{96}$: \texttt{The church was a means to an end.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had been excommunicated, as was the custom of the time, because of mis.}} & & & \\
{\small $\sfX_{100}$: \texttt{He was a good Catholic, or he was a good Catholic before he became a convert.}} & & & \\

==> tables/raw_data/eg_copa_dev_45_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The man defied the authorities of the church.}} \\
{\small $\sfA_{1}$: \texttt{The Pope told Adam defied the authorities of the church.}} \\
{\small $\sfA_{2}$: \texttt{pastor defied the authorities of the church.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{The church leader defied the authorities of the church.}} \\
{\small $\sfA_{4}$: \texttt{The man was arrested by the authorities of the church.}} \\
{\small $\sfA_{5}$: \texttt{The man has been arrested the authorities of the church.}} \\
{\small $\sfA_{6}$: \texttt{The man defied the church's requests to leave.}} \\
{\small $\sfA_{7}$: \texttt{The man defied the police authority instead of the church. The authority was subservient to him.}} \\
{\small $\sfA_{8}$: \texttt{The man defied the authority of the church and sat in the court.}} \\
{\small $\sfA_{9}$: \texttt{They defied the authorities of the church.}} \\
{\small $\sfA_{10}$: \texttt{The pastor of the church was defied the authorities of the church.}} \\
{\small $\sfA_{11}$: \texttt{Nobody defied the authorities of the church.}} \\
{\small $\sfA_{12}$: \texttt{The man was obeying the authorities of the church.}} \\
{\small $\sfA_{13}$: \texttt{The man disobeyed the authorities of the church.}} \\
{\small $\sfA_{14}$: \texttt{The man defied the church's requests because he was not religious.}} \\
{\small $\sfA_{15}$: \texttt{The man defied the angels of the church.}} \\
{\small $\sfA_{16}$: \texttt{The man defied the church's requests to leave.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{The student defied the authorities of the church.}} \\
{\small $\sfA_{18}$: \texttt{The wife defied the authorities of the church.}} \\
{\small $\sfA_{19}$: \texttt{The lawyer danced, defied the authorities of the church.}} \\
{\small $\sfA_{20}$: \texttt{The man consoled the authorities of the church.}} \\
{\small $\sfA_{21}$: \texttt{The man recognized the authorities of the church.}} \\
{\small $\sfA_{22}$: \texttt{The man ignored the authorities of the church.}} \\
{\small $\sfA_{23}$: \texttt{The man defied of the church authorities.}} \\
{\small $\sfA_{24}$: \texttt{The man defied the Vatican authorities and was arrested by the church.}} \\
{\small $\sfA_{25}$: \texttt{The man defied the evangelical bishop and the authorities.}} \\

==> tables/raw_data/eg_copa_dev_45_1_dist.txt <==
\, \\
$0$ \\
$0.1837$ \\
$0.0774$ \\
$0.0351$ \\
$0.0446$ \\
$0.1232$ \\
$0.0635$ \\
$0.0951$ \\
$0.0927$ \\
$0.0591$ \\
$0.1564$ \\
$0.0955$ \\
$0.1449$ \\
$0.0859$ \\
$0.1230$ \\
$0.0423$ \\
$0.0635$ \\
$0.0291$ \\
$0.0468$ \\
$0.0951$ \\
$0.0718$ \\
$0.0628$ \\
$0.0532$ \\
$0.0722$ \\
$0.0552$ \\
$0.0472$ \\

==> tables/raw_data/eg_copa_dev_45_1_pdy.txt <==
\, \\
$0.4828$ \\
$0.4947$ \\
$0.4727$ \\
$0.4962$ \\
$0.4847$ \\
$0.3783$ \\
$0.4851$ \\
$0.4606$ \\
$0.4742$ \\
$0.5020$ \\
$0.4966$ \\
$0.5025$ \\
$0.4181$ \\
$0.4964$ \\
$0.4682$ \\
$0.4873$ \\
$0.4851$ \\
$0.4850$ \\
$0.4897$ \\
$0.4742$ \\
$0.4870$ \\
$0.4930$ \\
$0.4909$ \\
$0.4926$ \\
$0.4560$ \\
$0.4704$ \\

==> tables/raw_data/eg_copa_dev_45_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He had dared to challenge the political establishment, and in the end, he defied death itself.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the great reformer Francis of Assisi, who rebelled against the Pope.}} & & & \\
{\small $\sfX_{5}$: \texttt{He had always been the obedient son.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had served as a bishop for eight years.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a slave of sin, with an unforgiven heart, who had committed a life.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had said he wanted to be a priest, but now he had changed his mind.}} & & & \\
{\small $\sfX_{12}$: \texttt{He had been a student of that church for quite some time, he was a friend of.}} & & & \\
{\small $\sfX_{14}$: \texttt{He was expelled from the church for "rebellion, in departing from our holy faith.}} & & & \\
{\small $\sfX_{16}$: \texttt{He defied the police; before that, he defied the law.}} & & & \\
{\small $\sfX_{17}$: \texttt{He had been a loyal member of the church, but after he became an atheist.}} & & & \\
{\small $\sfX_{18}$: \texttt{He defied his own parents with the girl.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was a priest.}} & & & \\
{\small $\sfX_{21}$: \texttt{He had broken with the papal court.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been a priest.}} & & & \\
{\small $\sfX_{29}$: \texttt{The man had been given freedom to practice whatever religion he wished by the authorities of a different.}} & & & \\
{\small $\sfX_{30}$: \texttt{He was a devout member, who loved the church, his wife and daughter.}} & & & \\
{\small $\sfX_{31}$: \texttt{He defied the authorities of the state, and before that, he defied the authorities of the.}} & & & \\
{\small $\sfX_{32}$: \texttt{He was a respected member of society, and had a good name.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn’t believe in any god or goddess, neither was he a believer of.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was a man who helped the church and followed the teachings of Jesus.}} & & & \\
{\small $\sfX_{41}$: \texttt{He lived in his own apartment, he did not pay his taxes and he did not pay.}} & & & \\
{\small $\sfX_{44}$: \texttt{He also was defied the authorities of the state because he did not want to pay taxes.}} & & & \\
{\small $\sfX_{46}$: \texttt{He used to perform in a temple and he still performs today.}} & & & \\
{\small $\sfX_{47}$: \texttt{He was a practicing Christian.}} & & & \\
{\small $\sfX_{49}$: \texttt{He made the sign of the cross.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in his life.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had dared to question the authority of the priests.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not rebelled against anything.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been a prominent member of the community.}} & & & \\
{\small $\sfX_{58}$: \texttt{He was known as the "king of the pirates.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had obeyed them.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to preach regularly.}} & & & \\
{\small $\sfX_{61}$: \texttt{He was a regular in a Presbyterian parsonage in Scotland.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was the head of the church.}} & & & \\
{\small $\sfX_{65}$: \texttt{He was one of the most prominent priests who was very active in spreading the Catholic Faith in.}} & & & \\
{\small $\sfX_{68}$: \texttt{He had been a soldier in an army that had conquered his neighbors, and after.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would not have done so.}} & & & \\
{\small $\sfX_{70}$: \texttt{He had had to leave his wife and children.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little boy, before he became a priest, he was a little boy and he.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a man of the church.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the church was in power, he was a loyal and obedient follower.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had done many things for the kingdom of God.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had the church not wanted him.}} & & & \\
{\small $\sfX_{81}$: \texttt{He was a strong and devout believer, so his defection has angered the Catholic hierarchy.}} & & & \\
{\small $\sfX_{85}$: \texttt{He defied the authority of his country.}} & & & \\
{\small $\sfX_{86}$: \texttt{He violated the laws of the church, according to the Catholic Church authorities.}} & & & \\
{\small $\sfX_{87}$: \texttt{He was in a position of influence.}} & & & \\
{\small $\sfX_{88}$: \texttt{The man was a “spiritual” man and led a life of prayer.}} & & & \\
{\small $\sfX_{90}$: \texttt{He was in a long chain of succession.}} & & & \\
{\small $\sfX_{91}$: \texttt{He was a priest.}} & & & \\
{\small $\sfX_{92}$: \texttt{He was an evangelist.}} & & & \\
{\small $\sfX_{94}$: \texttt{He was a devout Catholic.}} & & & \\
{\small $\sfX_{96}$: \texttt{The church was a means to an end.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had been excommunicated, as was the custom of the time, because of mis.}} & & & \\
{\small $\sfX_{100}$: \texttt{He was a good Catholic, or he was a good Catholic before he became a convert.}} & & & \\

==> tables/raw_data/eg_copa_dev_45_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The man defied the authorities of the church.}} \\
{\small $\sfA_{1}$: \texttt{The Pope told Adam defied the authorities of the church.}} \\
{\small $\sfA_{2}$: \texttt{pastor defied the authorities of the church.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{The church leader defied the authorities of the church.}} \\
{\small $\sfA_{4}$: \texttt{The man was arrested by the authorities of the church.}} \\
{\small $\sfA_{5}$: \texttt{The man has been arrested the authorities of the church.}} \\
{\small $\sfA_{6}$: \texttt{The man defied the church's requests to leave.}} \\
{\small $\sfA_{7}$: \texttt{The man defied the police authority instead of the church. The authority was subservient to him.}} \\
{\small $\sfA_{8}$: \texttt{The man defied the authority of the church and sat in the court.}} \\
{\small $\sfA_{9}$: \texttt{They defied the authorities of the church.}} \\
{\small $\sfA_{10}$: \texttt{The pastor of the church was defied the authorities of the church.}} \\
{\small $\sfA_{11}$: \texttt{Nobody defied the authorities of the church.}} \\
{\small $\sfA_{12}$: \texttt{The man was obeying the authorities of the church.}} \\
{\small $\sfA_{13}$: \texttt{The man disobeyed the authorities of the church.}} \\
{\small $\sfA_{14}$: \texttt{The man defied the church's requests because he was not religious.}} \\
{\small $\sfA_{15}$: \texttt{The man defied the angels of the church.}} \\
{\small $\sfA_{16}$: \texttt{The man defied the church's requests to leave.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{The student defied the authorities of the church.}} \\
{\small $\sfA_{18}$: \texttt{The wife defied the authorities of the church.}} \\
{\small $\sfA_{19}$: \texttt{The lawyer danced, defied the authorities of the church.}} \\
{\small $\sfA_{20}$: \texttt{The man consoled the authorities of the church.}} \\
{\small $\sfA_{21}$: \texttt{The man recognized the authorities of the church.}} \\
{\small $\sfA_{22}$: \texttt{The man ignored the authorities of the church.}} \\
{\small $\sfA_{23}$: \texttt{The man defied of the church authorities.}} \\
{\small $\sfA_{24}$: \texttt{The man defied the Vatican authorities and was arrested by the church.}} \\
{\small $\sfA_{25}$: \texttt{The man defied the evangelical bishop and the authorities.}} \\

==> tables/raw_data/eg_copa_dev_45_2_dist.txt <==
\, \\
$0$ \\
$0.1837$ \\
$0.0774$ \\
$0.0351$ \\
$0.0446$ \\
$0.1232$ \\
$0.0635$ \\
$0.0951$ \\
$0.0927$ \\
$0.0591$ \\
$0.1564$ \\
$0.0955$ \\
$0.1449$ \\
$0.0859$ \\
$0.1230$ \\
$0.0423$ \\
$0.0635$ \\
$0.0291$ \\
$0.0468$ \\
$0.0951$ \\
$0.0718$ \\
$0.0628$ \\
$0.0532$ \\
$0.0722$ \\
$0.0552$ \\
$0.0472$ \\

==> tables/raw_data/eg_copa_dev_45_2_pdy.txt <==
\, \\
$0.4938$ \\
$0.4977$ \\
$0.4771$ \\
$0.5026$ \\
$0.4976$ \\
$0.3897$ \\
$0.5171$ \\
$0.4817$ \\
$0.5133$ \\
$0.5116$ \\
$0.5063$ \\
$0.5187$ \\
$0.4849$ \\
$0.5240$ \\
$0.4831$ \\
$0.5004$ \\
$0.5171$ \\
$0.5014$ \\
$0.4937$ \\
$0.5028$ \\
$0.4899$ \\
$0.4967$ \\
$0.5067$ \\
$0.4998$ \\
$0.4904$ \\
$0.4847$ \\

==> tables/raw_data/eg_copa_dev_50_1_cov.txt <==
{\small $\sfX_{2}$: \texttt{There was the tick, and that was a little bit less poisonous.}} & & & \\
{\small $\sfX_{5}$: \texttt{My kids had been playing near it.}} & & & \\
{\small $\sfX_{7}$: \texttt{I cut and picked up a branch of poison oak while working on the fence.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had never actually been in contact, let alone had a direct encounter with, a.}} & & & \\
{\small $\sfX_{10}$: \texttt{I was at a lake and a pond.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a couple of weeks without.}} & & & \\
{\small $\sfX_{12}$: \texttt{I had been in a similar area, and it was the same thing.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’ve been scratching the hell out of my arms, legs, and shoulders.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had heard a rumor that the poison ivy in the park was worse than usual.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went for a walk with my dad and heard a noise from somewhere in the woods.}} & & & \\
{\small $\sfX_{20}$: \texttt{I picked up ticks.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even tell you when my first poison ivy rash occurred.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was something that happened to me when I'd lived in South America and my skin.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had been stung by hornets on the farm.}} & & & \\
{\small $\sfX_{26}$: \texttt{I rubbed lotion on my arms to prevent an itch later.}} & & & \\
{\small $\sfX_{27}$: \texttt{I had been in New England without even seeing any poison ivy during the entire time.}} & & & \\
{\small $\sfX_{29}$: \texttt{My family had been swimming in our pool for hours, but.}} & & & \\
{\small $\sfX_{30}$: \texttt{I didn’t even know the word.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was a tick bite.}} & & & \\
{\small $\sfX_{32}$: \texttt{I ate a salad.}} & & & \\
{\small $\sfX_{33}$: \texttt{I didn’t know what it was or why it hurt my skin.}} & & & \\
{\small $\sfX_{34}$: \texttt{I touched my cat.}} & & & \\
{\small $\sfX_{36}$: \texttt{I played ball with my son.}} & & & \\
{\small $\sfX_{38}$: \texttt{A neighbor had complained about the sight of one of their apple trees leaning up against a.}} & & & \\
{\small $\sfX_{41}$: \texttt{I had been wearing pants without a belt and a shirt with button-down sleeves.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd been able to put it out of my mind, but I knew it.}} & & & \\
{\small $\sfX_{44}$: \texttt{I'd never had it before.}} & & & \\
{\small $\sfX_{46}$: \texttt{I hadn’t caught a cold in 5 years.}} & & & \\
{\small $\sfX_{49}$: \texttt{I'd never had any reaction.}} & & & \\
{\small $\sfX_{52}$: \texttt{No exposure.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had not known that this common plant could be toxic to humans.}} & & & \\
{\small $\sfX_{54}$: \texttt{I’d been outside all day, so my skin didn’t know.}} & & & \\
{\small $\sfX_{56}$: \texttt{The poison ivy we’ve been seeing was nothing to me, but.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd never even heard of poison ivy.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t get the picture of the red, angry rash on my skin.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been running in our home on base in South Carolina.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to eat ice cream.}} & & & \\
{\small $\sfX_{61}$: \texttt{I'd gotten poison oak a week or so earlier at my old workplace, near the.}} & & & \\
{\small $\sfX_{63}$: \texttt{I’d had poison ivy on me in the past.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t remember the last time I’d been sunburned.}} & & & \\
{\small $\sfX_{67}$: \texttt{I had been out of the woods and away from poison ivy for so long that.}} & & & \\
{\small $\sfX_{68}$: \texttt{I brushed against poison ivy in an apple orchard.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would’ve brushed against poison oak.}} & & & \\
{\small $\sfX_{70}$: \texttt{I’d brushed against poison oak (a different plant, a different tree.}} & & & \\
{\small $\sfX_{71}$: \texttt{I had brushed against some poison oak.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was a normal person.”.}} & & & \\
{\small $\sfX_{74}$: \texttt{I’d never been stung by a bee.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had never seen it growing here.}} & & & \\
{\small $\sfX_{77}$: \texttt{My neighbor had been spraying weed killer on his land and I had stepped in it.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not been so busy with my duties in the house and on the front yard.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d had a rash on my leg, so maybe it was a reaction.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was scratched on my hand at the store, and by the time I got home.}} & & & \\
{\small $\sfX_{84}$: \texttt{I played in a little brook.}} & & & \\
{\small $\sfX_{85}$: \texttt{I got the chigger bite on my nose… in my yard.}} & & & \\
{\small $\sfX_{86}$: \texttt{I'd had nothing.}} & & & \\
{\small $\sfX_{87}$: \texttt{I got sunburned and had a mosquito bite.}} & & & \\
{\small $\sfX_{88}$: \texttt{The poison oak was the worst.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to go through hell and high water to get to my yard from the back.}} & & & \\
{\small $\sfX_{91}$: \texttt{I had been strolling in the sun on the sidewalk.}} & & & \\
{\small $\sfX_{92}$: \texttt{An insect had stung me.}} & & & \\
{\small $\sfX_{93}$: \texttt{I may have been exposed to poison ivy or poison oak on the trail.}} & & & \\
{\small $\sfX_{94}$: \texttt{I went to the pool.}} & & & \\
{\small $\sfX_{96}$: \texttt{I was attacked by a poisonous ant; before that, a scorpion stung me.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been exposed to it inside buildings.}} & & & \\
{\small $\sfX_{100}$: \texttt{I was unaware of its existence or its potent toxins.}} & & & \\

==> tables/raw_data/eg_copa_dev_50_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I brushed against poison ivy in my yard.}} \\
{\small $\sfA_{1}$: \texttt{Two girls brushed against poison ivy in my yard.}} \\
{\small $\sfA_{2}$: \texttt{I didn't brushed against poison ivy in my yard.}} \\
{\small $\sfA_{3}$: \texttt{I had a rash after I fell brushed against poison ivy in my yard.}} \\
{\small $\sfA_{4}$: \texttt{I lay in bed wet all day, and the next morning after dinner, I smelled the against poison ivy in my yard.}} \\
{\small $\sfA_{5}$: \texttt{I took an aspirin against poison ivy in my yard.}} \\
{\small $\sfA_{6}$: \texttt{I was switching through the channels & found this against poison ivy in my yard.}} \\
{\small $\sfA_{7}$: \texttt{I brushed the fleas off of my dog in my yard.}} \\
{\small $\sfA_{8}$: \texttt{I brushed against the garage door expecting to see grass in my yard.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{I brushed against the paint at the house in my yard.}} \\
{\small $\sfA_{10}$: \texttt{No one should watch this - I highly recommend brushed against poison ivy in my yard.}} \\
{\small $\sfA_{11}$: \texttt{Megan was allergic to brushed against poison ivy in my yard.}} \\
{\small $\sfA_{12}$: \texttt{No one liked brushed against poison ivy in my yard.}} \\
{\small $\sfA_{13}$: \texttt{I did not brush against poison ivy in my yard.}} \\
{\small $\sfA_{14}$: \texttt{I didn't like the smell of the against poison ivy in my yard.}} \\
{\small $\sfA_{15}$: \texttt{I applied some ointment and aspirin, I didn't have to cough it, and the aspirin helped against poison ivy in my yard.}} \\
{\small $\sfA_{16}$: \texttt{I brushed away the poison ivy from my windows in my yard.}} \\
{\small $\sfA_{17}$: \texttt{I brushed myself cleanly in my yard.}} \\
{\small $\sfA_{18}$: \texttt{I brushed my hand poison ivy from the pan but left the bottle on the bottle, the pan was too shallow in my yard.}} \\
{\small $\sfA_{19}$: \texttt{I sprayed some brushed against poison ivy in my yard.}} \\
{\small $\sfA_{20}$: \texttt{I was brushed against poison ivy in my yard.}} \\
{\small $\sfA_{21}$: \texttt{That girl had a bruise on her arm and was not brushed against poison ivy in my yard.}} \\
{\small $\sfA_{22}$: \texttt{I threw away the comb when I tried to brush against poison ivy in my yard.}} \\
{\small $\sfA_{23}$: \texttt{I tried sweepin outside against poison ivy in my yard.}} \\
{\small $\sfA_{24}$: \texttt{I tried sweepin outside of a house with vinegar against poison ivy in my yard.}} \\
{\small $\sfA_{25}$: \texttt{I brushed my hair out of my ball because my hair was starting to wilt in my yard.}} \\
{\small $\sfA_{26}$: \texttt{I brushed against my husband's hair often in my yard.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{I brushed against the overgrown grass in my yard.}} \\

==> tables/raw_data/eg_copa_dev_50_1_dist.txt <==
\, \\
$0$ \\
$0.1371$ \\
$0.1410$ \\
$0.7139$ \\
$0.5236$ \\
$0.0617$ \\
$0.1383$ \\
$0.0515$ \\
$0.0715$ \\
$0.0364$ \\
$0.2311$ \\
$0.1449$ \\
$0.1269$ \\
$0.0942$ \\
$0.0820$ \\
$0.1692$ \\
$0.0547$ \\
$0.0774$ \\
$0.2063$ \\
$0.0631$ \\
$0.0518$ \\
$0.1432$ \\
$0.1099$ \\
$0.0774$ \\
$0.0780$ \\
$0.1557$ \\
$0.0549$ \\
$0.0314$ \\

==> tables/raw_data/eg_copa_dev_50_1_pdy.txt <==
\, \\
$0.5139$ \\
$0.5255$ \\
$0.5468$ \\
$0.3246$ \\
$0.4667$ \\
$0.5121$ \\
$0.5357$ \\
$0.5131$ \\
$0.5034$ \\
$0.5046$ \\
$0.4821$ \\
$0.4925$ \\
$0.5061$ \\
$0.5375$ \\
$0.4990$ \\
$0.5274$ \\
$0.5127$ \\
$0.5215$ \\
$0.4896$ \\
$0.5137$ \\
$0.5189$ \\
$0.5643$ \\
$0.5099$ \\
$0.5105$ \\
$0.5068$ \\
$0.4766$ \\
$0.5199$ \\
$0.5103$ \\

==> tables/raw_data/eg_copa_dev_50_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{If I had to work in the yard, I would wear long pants, my.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was poison oak, and that was a nightmare—my face was covered with.}} & & & \\
{\small $\sfX_{7}$: \texttt{I cut and burned all the plants.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had never actually ever seen or even heard of it, but it certainly wasn.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed only to appear periodically, and usually when I least needed it.}} & & & \\
{\small $\sfX_{10}$: \texttt{I was a slave to poison ivy.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a nice area to enjoy with my garden, flowers.}} & & & \\
{\small $\sfX_{12}$: \texttt{It was just a nice shade of green.}} & & & \\
{\small $\sfX_{13}$: \texttt{I had to learn which ones were immune to poison ivy, like the poison.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’ve been scratching so much about, I was in tears.}} & & & \\
{\small $\sfX_{16}$: \texttt{Every time I brought the new season to bloom, I’d have an.}} & & & \\
{\small $\sfX_{18}$: \texttt{It went everywhere.}} & & & \\
{\small $\sfX_{20}$: \texttt{I didn't know what it was until I read about it in a textbook.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even tell you the history.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a battle of will with my husband.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had been trying to kill it by pouring over my yard in bleach.}} & & & \\
{\small $\sfX_{26}$: \texttt{I spent a lot of time spraying to try to make my plants and the air.}} & & & \\
{\small $\sfX_{27}$: \texttt{I had to use a whole bottle of baby oil to get my skin clean.}} & & & \\
{\small $\sfX_{28}$: \texttt{I learned how to deal with poison ivy and was on a first-name.}} & & & \\
{\small $\sfX_{29}$: \texttt{My kids would play on it every day for hours, even though I forbade.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, I removed some poison ivy in the backyard where the two gardens meet.}} & & & \\
{\small $\sfX_{31}$: \texttt{It took four days and a severe scratch on my backside before I noticed.}} & & & \\
{\small $\sfX_{32}$: \texttt{I had to spend hours every day spraying and picking away.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a couple times in my life, I had come out of my house to.}} & & & \\
{\small $\sfX_{34}$: \texttt{I used to get this nasty, debilitating rash.}} & & & \\
{\small $\sfX_{36}$: \texttt{I needed to get rid of the poison oak.}} & & & \\
{\small $\sfX_{38}$: \texttt{The yard had been overrun with poison ivy.}} & & & \\
{\small $\sfX_{41}$: \texttt{I sprayed the lawn with a Roundup every spring.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was a nasty, stubborn, and persistent problem.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd always seen the little brown vine covered with white blisters and thought it.}} & & & \\
{\small $\sfX_{44}$: \texttt{The yard was overrun with the nasty vines.}} & & & \\
{\small $\sfX_{46}$: \texttt{The ivy was so rampant that it seemed to cover my entire backyard.}} & & & \\
{\small $\sfX_{49}$: \texttt{My yard was a haven for poison ivy and poison oak.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in it, I believe.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one in my family had ever been poisoned by it, and now I was.}} & & & \\
{\small $\sfX_{53}$: \texttt{It just spread all over the place.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just plodded around in my backyard in my rubber boots.}} & & & \\
{\small $\sfX_{56}$: \texttt{The poison ivy had been the bane of our relationship.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd never even heard of poison ivy.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t get rid of the poison ivy because the poison iv.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been experiencing an outbreak and it was really bad.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to have terrible poison ivy problems from years of gardening.}} & & & \\
{\small $\sfX_{61}$: \texttt{I couldn't do much to help the poison ivy.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was the only one who was allergic to it.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t go near the poison ivy.}} & & & \\
{\small $\sfX_{67}$: \texttt{I had been having a little trouble with the plants around my home, so.}} & & & \\
{\small $\sfX_{68}$: \texttt{I had to use a lot of lotions to try to soothe the itch.}} & & & \\
{\small $\sfX_{69}$: \texttt{My yard was a jungle of poison ivy and poison oak.}} & & & \\
{\small $\sfX_{70}$: \texttt{I’d always just lived with it.}} & & & \\
{\small $\sfX_{71}$: \texttt{I had called the local poison control center, which directed me to a commercial center.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was a “poison ivy kind of a gal.”.}} & & & \\
{\small $\sfX_{74}$: \texttt{I just washed off the sticky skin.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had to have it removed from the woods I was walking through, which was.}} & & & \\
{\small $\sfX_{76}$: \texttt{I didn't understand the impact of weeds.}} & & & \\
{\small $\sfX_{77}$: \texttt{My neighbor > > > > > > had poison ivy.}} & & & \\
{\small $\sfX_{79}$: \texttt{I had no idea what to do about the itchy, scaly rash and.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was a weed problem.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d had a neighbor who had a similar problem, but he didn.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was pretty upset with the landscaping of the house.}} & & & \\
{\small $\sfX_{84}$: \texttt{We had some other little weeds that started up again, mainly mint.}} & & & \\
{\small $\sfX_{85}$: \texttt{I couldn't remember the last time it had ever bothered me.}} & & & \\
{\small $\sfX_{86}$: \texttt{I'd have to take the time to deal with the it, by putting it.}} & & & \\
{\small $\sfX_{87}$: \texttt{I used a home solution of baking soda and water.}} & & & \\
{\small $\sfX_{88}$: \texttt{The poison ivy would overtake my property.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only knew it as a painful but common rash on the exposed skin from direct.}} & & & \\
{\small $\sfX_{91}$: \texttt{I had been spraying my clothing, shoes, and the soles of my feet.}} & & & \\
{\small $\sfX_{92}$: \texttt{The only way to eradicate was from the inside.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the chemical stuff.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could never figure out how to rid the vines of their spines.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would spend hours researching poisonous plants; now, I can go online in moments.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been able to control it where it grew on our property, but.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of poison oak in my yard.}} & & & \\

==> tables/raw_data/eg_copa_dev_50_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{1}$: \texttt{The plant root broke out of the pot and it stuck, because the plant root failed to eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{2}$: \texttt{I sprayed eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{3}$: \texttt{my house alone eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{4}$: \texttt{I re-invented the story, began with Dr. Sanjay Mehra playing the bad guy and the whole thing got funny, after about 45 minutes, the chemistry was bad, and the story had a little bit of a blank feeling the poison ivy from my yard.}} \\
{\small $\sfA_{5}$: \texttt{I sprayed the garden far away from the poison ivy from my yard.}} \\
{\small $\sfA_{6}$: \texttt{I was able to reduce the poison ivy from my yard.}} \\
{\small $\sfA_{7}$: \texttt{I eradicated grass from my yard and left it in plain sight from my yard.}} \\
{\small $\sfA_{8}$: \texttt{I eradicated weeds from my yard with a broom from my yard.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{I eradicated grasshoppers grasshoppers from my yard.}} \\
{\small $\sfA_{10}$: \texttt{They eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{11}$: \texttt{No one in their right mind would want to eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{12}$: \texttt{I was eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{13}$: \texttt{I didn't want to plant marigolds or make chrysanthemums since the marigolds were already infested the poison ivy from my yard.}} \\
{\small $\sfA_{14}$: \texttt{I switched my pig feed from white to blue because the blue pig was too overgrown and the poison ivy from my yard.}} \\
{\small $\sfA_{15}$: \texttt{I have eradicate the poison ivy from my yard.}} \\
{\small $\sfA_{16}$: \texttt{I eradicated grass that was dying from my yard.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{I eradicated the bugs from my yard.}} \\
{\small $\sfA_{18}$: \texttt{I eradicated weeds altogether from my yard.}} \\
{\small $\sfA_{19}$: \texttt{I sprayed with insecticide and eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{20}$: \texttt{My spouse got me mice and eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{21}$: \texttt{I sprayed eradicated the poison ivy from my yard.}} \\
{\small $\sfA_{22}$: \texttt{I cleaned up the plant instead of the fence since the fence was still intact. I cleaned up the poison ivy from my yard.}} \\
{\small $\sfA_{23}$: \texttt{I cleaned up the whole thing and didn't need to get the poison ivy from my yard.}} \\
{\small $\sfA_{24}$: \texttt{I sprayed the plant with water from the hose and left the plant intact because the hose was dirty. the poison ivy from my yard.}} \\
\egtbhlt {\small $\sfA_{25}$: \texttt{I eradicated the spider from from my yard.}} \\
{\small $\sfA_{26}$: \texttt{I eradicated fleas from my yard.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{I eradicated the spider mites from my yard.}} \\

==> tables/raw_data/eg_copa_dev_50_2_dist.txt <==
\, \\
$0$ \\
$0.1864$ \\
$0.0651$ \\
$0.0602$ \\
$0.1886$ \\
$0.0870$ \\
$0.1140$ \\
$0.0906$ \\
$0.1363$ \\
$0.0374$ \\
$0.0554$ \\
$0.2077$ \\
$0.0547$ \\
$0.4186$ \\
$0.2111$ \\
$0.0842$ \\
$0.0476$ \\
$0.0252$ \\
$0.0483$ \\
$0.0559$ \\
$0.0723$ \\
$0.0651$ \\
$0.1169$ \\
$0.1275$ \\
$0.2109$ \\
$0.0324$ \\
$0.0441$ \\
$0.0243$ \\

==> tables/raw_data/eg_copa_dev_50_2_pdy.txt <==
\, \\
$0.5101$ \\
$0.4931$ \\
$0.5085$ \\
$0.5170$ \\
$0.2712$ \\
$0.5193$ \\
$0.5036$ \\
$0.5048$ \\
$0.5013$ \\
$0.4974$ \\
$0.5185$ \\
$0.4937$ \\
$0.5116$ \\
$0.4794$ \\
$0.3244$ \\
$0.5169$ \\
$0.5039$ \\
$0.5078$ \\
$0.5117$ \\
$0.5100$ \\
$0.5128$ \\
$0.5085$ \\
$0.5292$ \\
$0.5301$ \\
$0.3356$ \\
$0.5061$ \\
$0.5020$ \\
$0.5091$ \\

==> tables/raw_data/eg_copa_dev_53_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had a room and a bed, and they had played together, but it was a.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the time he'd been put on a school bus with the other little children.}} & & & \\
{\small $\sfX_{5}$: \texttt{He had slept at the foot of his bed.}} & & & \\
{\small $\sfX_{7}$: \texttt{He slept by Mommy's bed.}} & & & \\
{\small $\sfX_{8}$: \texttt{His parents had given him a stuffed pony to ride around the neighborhood, because his father.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed only to me that he had been a little boy, that there had not been this.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, handsome fellow with dark blue eyes and black curly hair.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had put a couple of sticks in his mouth.}} & & & \\
{\small $\sfX_{12}$: \texttt{His friends had always played with him, and he had always done the same things with them.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had taken his toys from his stepbrother.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was his father.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a happy-go-lucky child.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was the same thing..}} & & & \\
{\small $\sfX_{18}$: \texttt{It went down this way with the boys.}} & & & \\
{\small $\sfX_{20}$: \texttt{He was taking his own toys from the family Christmas.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even have given up his toys.}} & & & \\
{\small $\sfX_{22}$: \texttt{They played together, but he said there was no time.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd been a constant presence.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been playing with them for days on end.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in the way.}} & & & \\
{\small $\sfX_{30}$: \texttt{He'd hidden them at the old place in the old cellar, before his mother told him to.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems he’d been playing them in his room, but he didn’t.}} & & & \\
{\small $\sfX_{32}$: \texttt{He'd let them play together.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel so bad.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to play together.}} & & & \\
{\small $\sfX_{36}$: \texttt{He played with them at his sister's expense.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had come and talked to him.}} & & & \\
{\small $\sfX_{41}$: \texttt{They lived near his maternal grandparents, as his parents were both working and not very available.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was his parents who had taken his toys away.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd been able to put them back.}} & & & \\
{\small $\sfX_{44}$: \texttt{The younger brother's toys were his and his alone.}} & & & \\
{\small $\sfX_{46}$: \texttt{They used to share everything.}} & & & \\
{\small $\sfX_{47}$: \texttt{He had taken his toys from his father.}} & & & \\
{\small $\sfX_{48}$: \texttt{He had always looked after his brother.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been a constant presence.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had ever wanted anything from him.}} & & & \\
{\small $\sfX_{53}$: \texttt{His toy was a red-faced football player wearing a white helmet.}} & & & \\
{\small $\sfX_{54}$: \texttt{His brother would often play with him.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two brothers played together happily.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been crying often.}} & & & \\
{\small $\sfX_{58}$: \texttt{He had been trying to get the little boy to play with him, he told me.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had taken care of him.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to chase him.}} & & & \\
{\small $\sfX_{61}$: \texttt{He'd gotten his sister to give him his toys; but she didn't have any in the.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was the only one who was ever nice to him.}} & & & \\
{\small $\sfX_{65}$: \texttt{They both fought over a game that the younger child wanted to play.}} & & & \\
{\small $\sfX_{67}$: \texttt{He would not have been able to sleep through, let alone lie through, the night.}} & & & \\
{\small $\sfX_{68}$: \texttt{At some point in the past, an uncle might have.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d always been very affectionate.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little boy, before he had even learned to walk, he had already been taunted.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a normal little boy.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the boy was about six, he'd been riding the back of his sister's bike down.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had done nothing; but he was a bright child, and had soon picked up new things.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was his sister who’d taken things, and before her it was his mother who.}} & & & \\
{\small $\sfX_{81}$: \texttt{His little sister used to tease him, so his first word was "Bully.}} & & & \\
{\small $\sfX_{82}$: \texttt{His mother had sometimes given him a treat or a hug when he said he was sad..}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd take them.}} & & & \\
{\small $\sfX_{84}$: \texttt{He played with other little kids and had a good time.}} & & & \\
{\small $\sfX_{85}$: \texttt{He always held his arms up to his head, like an airplane wings-flapping, in.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd played with them, so to speak, as it were.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were playing hide-and-seek, a game that was probably dangerous.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day after, he'd had the idea to go and pay a visit to the little old.}} & & & \\
{\small $\sfX_{90}$: \texttt{He had to live with his mum and his sister in their one-room apartment that smelled of.}} & & & \\
{\small $\sfX_{91}$: \texttt{His brother took something from _his_ brother.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more independent.}} & & & \\
{\small $\sfX_{94}$: \texttt{He could run and play.}} & & & \\
{\small $\sfX_{96}$: \texttt{The baby-doll had been a bit of an obsession of his.}} & & & \\
{\small $\sfX_{98}$: \texttt{His mother and grandmother had always been there for him.}} & & & \\
{\small $\sfX_{100}$: \texttt{His baby sister had held him up to his face and he had pressed his tiny nose against her.}} & & & \\

==> tables/raw_data/eg_copa_dev_53_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{His brother took his toys from him.}} \\
{\small $\sfA_{1}$: \texttt{Other times, his brother took his toys from him.}} \\
{\small $\sfA_{2}$: \texttt{Two children took his toys from him.}} \\
{\small $\sfA_{3}$: \texttt{Wally Masur defeated Matsumoto took his toys from him.}} \\
{\small $\sfA_{4}$: \texttt{His brother taught him the proper way to clean his toys from him.}} \\
{\small $\sfA_{5}$: \texttt{His brother took his toys from him.}} \\
{\small $\sfA_{6}$: \texttt{His brother , through the Miramar pirates, once again brought his toys from him.}} \\
{\small $\sfA_{7}$: \texttt{His brother took his older brother to see from him.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{His brother took the water from him.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{His brother took some games from him.}} \\
\egtbhlt {\small $\sfA_{10}$: \texttt{He took his toys from him.}} \\
{\small $\sfA_{11}$: \texttt{Nobody took his toys from him.}} \\
{\small $\sfA_{12}$: \texttt{No one had any more took his toys from him.}} \\
{\small $\sfA_{13}$: \texttt{His brother has never let his toys from him.}} \\
{\small $\sfA_{14}$: \texttt{His brother dislikes his toys from him.}} \\
{\small $\sfA_{15}$: \texttt{His brother did not take his toys from him.}} \\
{\small $\sfA_{16}$: \texttt{His brother took nothing from him.}} \\
{\small $\sfA_{17}$: \texttt{His brother took n't his dolls from him.}} \\
{\small $\sfA_{18}$: \texttt{His brother took the same kids from him.}} \\
{\small $\sfA_{19}$: \texttt{Two boys took his toys from him.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{He took his toys from him.}} \\
\egtbhlt {\small $\sfA_{21}$: \texttt{His wife took his toys from him.}} \\
{\small $\sfA_{22}$: \texttt{His brother taught him to take his toys from him.}} \\
{\small $\sfA_{23}$: \texttt{His brother taught him to tie themselfselfselfself to rails instead of belts, as he liked the style of the rail his toys from him.}} \\
{\small $\sfA_{24}$: \texttt{His brother brought his toys from him.}} \\
\egtbhlt {\small $\sfA_{25}$: \texttt{His brother took the milk from him.}} \\
{\small $\sfA_{26}$: \texttt{His brother took his elder brother among his admirers from him.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{His brother took the games from him.}} \\

==> tables/raw_data/eg_copa_dev_53_1_dist.txt <==
\, \\
$0$ \\
$0.1150$ \\
$0.0555$ \\
$0.1082$ \\
$0.0632$ \\
$0.0000$ \\
$0.0591$ \\
$0.0976$ \\
$0.0273$ \\
$0.0394$ \\
$0.0345$ \\
$0.1170$ \\
$0.1198$ \\
$0.2777$ \\
$0.1217$ \\
$0.1341$ \\
$0.0986$ \\
$0.1277$ \\
$0.0448$ \\
$0.0577$ \\
$0.0345$ \\
$0.0252$ \\
$0.0602$ \\
$0.1787$ \\
$0.0452$ \\
$0.0222$ \\
$0.0581$ \\
$0.0263$ \\

==> tables/raw_data/eg_copa_dev_53_1_pdy.txt <==
\, \\
$0.4993$ \\
$0.5189$ \\
$0.5020$ \\
$0.4866$ \\
$0.5080$ \\
$0.4993$ \\
$0.5173$ \\
$0.5072$ \\
$0.4950$ \\
$0.5093$ \\
$0.4898$ \\
$0.4982$ \\
$0.4575$ \\
$0.4771$ \\
$0.5287$ \\
$0.5471$ \\
$0.5233$ \\
$0.5178$ \\
$0.5130$ \\
$0.5028$ \\
$0.4898$ \\
$0.4898$ \\
$0.5049$ \\
$0.4945$ \\
$0.5083$ \\
$0.5008$ \\
$0.4968$ \\
$0.5124$ \\

==> tables/raw_data/eg_copa_dev_53_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had nothing in his whole life except his parents, his older brother, and his grandmother.}} & & & \\
{\small $\sfX_{7}$: \texttt{He slept by Mommy’s side, sometimes next to Daddy.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had played only with himself.}} & & & \\
{\small $\sfX_{9}$: \texttt{He wanted only to play with his mother, as had always been the case for baby boys.}} & & & \\
{\small $\sfX_{11}$: \texttt{He shared his food with both of his brothers.}} & & & \\
{\small $\sfX_{12}$: \texttt{His brother had had them all and it was a constant battle, one that would never really end.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was his father.”.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a cat-boy to Mama and Daddy.}} & & & \\
{\small $\sfX_{17}$: \texttt{He had been a solitary boy.}} & & & \\
{\small $\sfX_{18}$: \texttt{He went through different stages with each brother.}} & & & \\
{\small $\sfX_{20}$: \texttt{He shared a bedroom.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even tell them apart.}} & & & \\
{\small $\sfX_{22}$: \texttt{They played together, but later with the arrival of his brother, they were often alone.}} & & & \\
{\small $\sfX_{23}$: \texttt{He shared everything with his father.}} & & & \\
{\small $\sfX_{25}$: \texttt{He played with his toys and his doll on his own.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in a playpen, which he had had a lot of trouble getting out of.}} & & & \\
{\small $\sfX_{29}$: \texttt{He always seemed to play by himself.}} & & & \\
{\small $\sfX_{30}$: \texttt{He didn’t share.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems he’d been playing with them for some time.}} & & & \\
{\small $\sfX_{32}$: \texttt{He shared his toys with his sisters, and before that, he shared them with his mother.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel so close to any of us.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to share everything.}} & & & \\
{\small $\sfX_{36}$: \texttt{He played with just himself, or nothing at all.}} & & & \\
{\small $\sfX_{38}$: \texttt{They fought over the cat.}} & & & \\
{\small $\sfX_{41}$: \texttt{They shared their food.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was his and his father's bedroom and his father's study.}} & & & \\
{\small $\sfX_{44}$: \texttt{He would take his brother’s toys because he couldn’t find his own.}} & & & \\
{\small $\sfX_{45}$: \texttt{He carried around a plastic soldier.}} & & & \\
{\small $\sfX_{46}$: \texttt{They used to share everything.}} & & & \\
{\small $\sfX_{47}$: \texttt{He shared little pieces on the ground with the other kids—or on top of the kitchen counter.}} & & & \\
{\small $\sfX_{49}$: \texttt{He made sure his older sister always had her favorite stuffed animal.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had owned toys.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not wanted to share anything.}} & & & \\
{\small $\sfX_{56}$: \texttt{He played with sticks and rocks.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd made a lot of noise when I put them in his crib, but not long after.}} & & & \\
{\small $\sfX_{58}$: \texttt{He shared his toys with his father and me.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had shared his toys with his sister.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to chase me.}} & & & \\
{\small $\sfX_{61}$: \texttt{He shared his toys with a sister.}} & & & \\
{\small $\sfX_{63}$: \texttt{He shared his food with his sister.}} & & & \\
{\small $\sfX_{65}$: \texttt{They both shared a crib.}} & & & \\
{\small $\sfX_{67}$: \texttt{He would not have been able to give away, let alone give, so many toys.}} & & & \\
{\small $\sfX_{68}$: \texttt{He shared his toys with his sisters.}} & & & \\
{\small $\sfX_{70}$: \texttt{He shared with his mother.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little boy, before he had even learned to walk or talk, Charlie had been the.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a normal little boy who was obsessed with Thomas the Train and Legos, and when.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the brothers played in their grandmother's house, he brought her toys.}} & & & \\
{\small $\sfX_{75}$: \texttt{He shared his room with his brother.}} & & & \\
{\small $\sfX_{80}$: \texttt{Before the baby, and before his stepmother.}} & & & \\
{\small $\sfX_{81}$: \texttt{He’d share toys with Dad.}} & & & \\
{\small $\sfX_{82}$: \texttt{He’d given them to his baby sister, and before her, to his mom.}} & & & \\
{\small $\sfX_{83}$: \texttt{As was the case with most of the other children, he had shared a small box that held.}} & & & \\
{\small $\sfX_{84}$: \texttt{He played with other little kids and animals.}} & & & \\
{\small $\sfX_{85}$: \texttt{He always shared his toys with his sister.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd shared his food with his other siblings.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a box with a blanket, a couple of pillows, and a few towels.}} & & & \\
{\small $\sfX_{88}$: \texttt{The boys fought for the toy.}} & & & \\
{\small $\sfX_{90}$: \texttt{He shared his toys with his sister.}} & & & \\
{\small $\sfX_{91}$: \texttt{He played with his mother and her friends.}} & & & \\
{\small $\sfX_{92}$: \texttt{He shared his food with him.}} & & & \\
{\small $\sfX_{94}$: \texttt{He used to take care of baby sister, when she was a baby; and he kept her.}} & & & \\
{\small $\sfX_{96}$: \texttt{He would play with me.}} & & & \\
{\small $\sfX_{98}$: \texttt{His toys were always alone.’”.}} & & & \\
{\small $\sfX_{100}$: \texttt{He was very independent.}} & & & \\

==> tables/raw_data/eg_copa_dev_53_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{He shared his toys with his brother.}} \\
{\small $\sfA_{1}$: \texttt{That night, a mass ceremony was held, and prayers were kept until dawn. shared his toys with his brother.}} \\
{\small $\sfA_{2}$: \texttt{He did not shared his toys with his brother.}} \\
{\small $\sfA_{3}$: \texttt{Sheep shared his toys with his brother.}} \\
{\small $\sfA_{4}$: \texttt{He was a great admirer of his toys with his brother.}} \\
{\small $\sfA_{5}$: \texttt{He shared The Herefordshire North West with Wiseton Estate, on the sale of his toys with his brother.}} \\
{\small $\sfA_{6}$: \texttt{He played with his toys with his brother.}} \\
{\small $\sfA_{7}$: \texttt{He shared the ballpoint pen with his daughter with his brother.}} \\
{\small $\sfA_{8}$: \texttt{He shared the ballpoint pen with a basketball with his brother.}} \\
{\small $\sfA_{9}$: \texttt{He shared with Frederick Murray Trotter and others also with his brother.}} \\
{\small $\sfA_{10}$: \texttt{Not shared his toys with his brother.}} \\
{\small $\sfA_{11}$: \texttt{Unless the artist slept, shared his toys with his brother.}} \\
{\small $\sfA_{12}$: \texttt{Unless the professors performed, the professors shared his toys with his brother.}} \\
{\small $\sfA_{13}$: \texttt{He had no his toys with his brother.}} \\
{\small $\sfA_{14}$: \texttt{He only shared his toys with his brother.}} \\
{\small $\sfA_{15}$: \texttt{He didn't use his toys with his brother.}} \\
{\small $\sfA_{16}$: \texttt{He shared none with his brother.}} \\
{\small $\sfA_{17}$: \texttt{He shared no space with his brother.}} \\
{\small $\sfA_{18}$: \texttt{He shared only one piece of furniture with his brother.}} \\
{\small $\sfA_{19}$: \texttt{In school, he shared his toys with his brother.}} \\
{\small $\sfA_{20}$: \texttt{Muni likewise shared his toys with his brother.}} \\
{\small $\sfA_{21}$: \texttt{Together with Frederick Murray Trotter and others he helped to shared his toys with his brother.}} \\
{\small $\sfA_{22}$: \texttt{He had his toys with his brother.}} \\
{\small $\sfA_{23}$: \texttt{He took his toys with his brother.}} \\
{\small $\sfA_{24}$: \texttt{He left his toys with his brother.}} \\
{\small $\sfA_{25}$: \texttt{He shared with his two children with his brother.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{He shared literature with his brother.}} \\
{\small $\sfA_{27}$: \texttt{He shared rare knowledge with his brother.}} \\

==> tables/raw_data/eg_copa_dev_53_2_dist.txt <==
\, \\
$0$ \\
$0.2606$ \\
$0.1700$ \\
$0.0500$ \\
$0.0867$ \\
$0.0969$ \\
$0.0757$ \\
$0.0498$ \\
$0.0476$ \\
$0.1345$ \\
$0.2880$ \\
$0.2824$ \\
$0.2063$ \\
$0.1463$ \\
$0.0660$ \\
$0.2195$ \\
$0.0599$ \\
$0.0416$ \\
$0.0586$ \\
$0.1583$ \\
$0.0679$ \\
$0.5946$ \\
$0.0802$ \\
$0.0613$ \\
$0.0504$ \\
$0.1204$ \\
$0.0305$ \\
$0.0423$ \\

==> tables/raw_data/eg_copa_dev_53_2_pdy.txt <==
\, \\
$0.4960$ \\
$0.4587$ \\
$0.5487$ \\
$0.4926$ \\
$0.4624$ \\
$0.5054$ \\
$0.5020$ \\
$0.5006$ \\
$0.5019$ \\
$0.4642$ \\
$0.5639$ \\
$0.4114$ \\
$0.4377$ \\
$0.5453$ \\
$0.4685$ \\
$0.5463$ \\
$0.4990$ \\
$0.5115$ \\
$0.5080$ \\
$0.5024$ \\
$0.4805$ \\
$0.2423$ \\
$0.5250$ \\
$0.4923$ \\
$0.4985$ \\
$0.4662$ \\
$0.5077$ \\
$0.4997$ \\

==> tables/raw_data/eg_copa_dev_57_1_cov.txt <==
{\small $\sfX_{2}$: \texttt{There was nothing inside.}} & & & \\
{\small $\sfX_{3}$: \texttt{No one had ever thought about there being a hole in my pocket.’.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had contained a book.}} & & & \\
{\small $\sfX_{10}$: \texttt{It was a book, and a few weeks before that a box, and years before that it was a.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a nice leather pouch, with the coins nestling against my heart.}} & & & \\
{\small $\sfX_{12}$: \texttt{It was just a rectangle.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was like anything else: a bag, a case, a tube.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had heard a scream.}} & & & \\
{\small $\sfX_{17}$: \texttt{It had been a place where she would put the loose change, a paper bag, an envelope, a.}} & & & \\
{\small $\sfX_{18}$: \texttt{It had been a sort of pocket.}} & & & \\
{\small $\sfX_{20}$: \texttt{It was a hole.}} & & & \\
{\small $\sfX_{21}$: \texttt{There had only been the promise of a future.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a secret pocket.}} & & & \\
{\small $\sfX_{23}$: \texttt{It had been a bag.}} & & & \\
{\small $\sfX_{25}$: \texttt{I assumed it was a hole for a card and a dollar in change.}} & & & \\
{\small $\sfX_{26}$: \texttt{I didn't need anything to open it to get in.}} & & & \\
{\small $\sfX_{29}$: \texttt{The hole had been invisible.}} & & & \\
{\small $\sfX_{30}$: \texttt{It was still there.}} & & & \\
{\small $\sfX_{32}$: \texttt{I hadn't really thought much about it and had gone pretty much at will.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a finger had gone into it.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd just assumed that his cell phone was there.}} & & & \\
{\small $\sfX_{38}$: \texttt{The pocket had the hole.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were used as little boxes, as I thought, but if you get a new cellphone, then you.}} & & & \\
{\small $\sfX_{43}$: \texttt{It'd been empty, at least that had been the case.}} & & & \\
{\small $\sfX_{46}$: \texttt{The hole had already been there.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{It had not worked.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just kept my fingers in my pocket, which was the only way I could carry on conversations as a.}} & & & \\
{\small $\sfX_{56}$: \texttt{The pocket could be used for things like phone, keys, etc.}} & & & \\
{\small $\sfX_{57}$: \texttt{It'd been a normal pocket, but the hole, a jagged, uneven slit had begun to grow.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t reach, only with the whole hand.}} & & & \\
{\small $\sfX_{60}$: \texttt{It used to be perfectly round.}} & & & \\
{\small $\sfX_{61}$: \texttt{It was a paper bag.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was wearing a different kind of pocket.}} & & & \\
{\small $\sfX_{65}$: \texttt{There was no hole.}} & & & \\
{\small $\sfX_{68}$: \texttt{A plastic bag.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would have said "pocket.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d always just felt empty.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned how to read, she had been able to tell when.}} & & & \\
{\small $\sfX_{72}$: \texttt{The pocket was normal.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was normal.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t give much notice.}} & & & \\
{\small $\sfX_{77}$: \texttt{The pocket had been pretty good.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was a normal, human pocket.}} & & & \\
{\small $\sfX_{81}$: \texttt{It was a pocket with a zipper.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been in the habit of keeping it open and stuffed, and that didn't work so well so.}} & & & \\
{\small $\sfX_{85}$: \texttt{I always bought in bulk.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before what it held had been so, a hole.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a box.}} & & & \\
{\small $\sfX_{88}$: \texttt{The pocket was a space, somewhere in the middle of something.}} & & & \\
{\small $\sfX_{91}$: \texttt{Nothing, no thoughts, no feelings, not even the urge to pee, that's why he'd fallen.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never known there was one.}} & & & \\
{\small $\sfX_{93}$: \texttt{There may be hundreds of them.}} & & & \\
{\small $\sfX_{94}$: \texttt{It was a pocket.}} & & & \\
{\small $\sfX_{96}$: \texttt{It was a small, empty space; after that, it was a small, empty space with a hole.}} & & & \\
{\small $\sfX_{98}$: \texttt{It had been a leather pouch, like those women used to wear in the 1700s.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money, but he was a young man with no job in the world.}} & & & \\

==> tables/raw_data/eg_copa_dev_57_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The pocket had a hole.}} \\
{\small $\sfA_{1}$: \texttt{In his pocket there was a beer had a hole.}} \\
{\small $\sfA_{2}$: \texttt{He had a hole.}} \\
{\small $\sfA_{3}$: \texttt{It had a hole.}} \\
{\small $\sfA_{4}$: \texttt{The pocket was protected from a hole.}} \\
{\small $\sfA_{5}$: \texttt{The pocket had a lock that didn't work, but the key remained a hole.}} \\
{\small $\sfA_{6}$: \texttt{The pocket was plaited and a hole.}} \\
{\small $\sfA_{7}$: \texttt{The pocket had the beer bottle top through the holes.}} \\
{\small $\sfA_{8}$: \texttt{The pocket had a lock on it like a shoe did, since the pocket could only hold one.}} \\
{\small $\sfA_{9}$: \texttt{The pocket had a lock on it.}} \\
{\small $\sfA_{10}$: \texttt{No one knew what the dresser was looking for, they just had a hole.}} \\
{\small $\sfA_{11}$: \texttt{No pocket had a hole.}} \\
{\small $\sfA_{12}$: \texttt{The pocket didn't get a hole.}} \\
{\small $\sfA_{13}$: \texttt{The pocket was intact but the bag was ripped, so the pocket must have been a hole.}} \\
{\small $\sfA_{14}$: \texttt{The pocket was not big enough. a hole.}} \\
{\small $\sfA_{15}$: \texttt{The pocket had no gaps and it fit because the hole was tiny.}} \\
{\small $\sfA_{16}$: \texttt{The pocket had no gaps.}} \\
{\small $\sfA_{17}$: \texttt{The pocket had no gaps and it was possible to just patch it because the hole was not big enough.}} \\
{\small $\sfA_{18}$: \texttt{She had a hole.}} \\
\egtbhlt {\small $\sfA_{19}$: \texttt{His pocket had a hole.}} \\
\egtbhlt {\small $\sfA_{20}$: \texttt{The jacket had a hole.}} \\
{\small $\sfA_{21}$: \texttt{The pocket had a hole.}} \\
{\small $\sfA_{22}$: \texttt{The pocket was a hole.}} \\
{\small $\sfA_{23}$: \texttt{The pocket had protected it.}} \\
{\small $\sfA_{24}$: \texttt{The pocket had pockets that were covered in tattoos. People liked the tattoos because the pockets were hidden.}} \\
{\small $\sfA_{25}$: \texttt{The pocket had no longer term.}} \\

==> tables/raw_data/eg_copa_dev_57_1_dist.txt <==
\, \\
$0$ \\
$0.1925$ \\
$0.0922$ \\
$0.0790$ \\
$0.0532$ \\
$0.1032$ \\
$0.1269$ \\
$0.1070$ \\
$0.1537$ \\
$0.0704$ \\
$0.3076$ \\
$0.0841$ \\
$0.1383$ \\
$0.2154$ \\
$0.1287$ \\
$0.2194$ \\
$0.1221$ \\
$0.2488$ \\
$0.0878$ \\
$0.0324$ \\
$0.0301$ \\
$0.0000$ \\
$0.0705$ \\
$0.1041$ \\
$0.3035$ \\
$0.0940$ \\

==> tables/raw_data/eg_copa_dev_57_1_pdy.txt <==
\, \\
$0.4856$ \\
$0.4286$ \\
$0.4708$ \\
$0.4746$ \\
$0.4948$ \\
$0.4045$ \\
$0.3737$ \\
$0.5166$ \\
$0.2499$ \\
$0.5138$ \\
$0.2048$ \\
$0.4798$ \\
$0.5380$ \\
$0.3090$ \\
$0.3678$ \\
$0.2046$ \\
$0.5317$ \\
$0.1802$ \\
$0.4793$ \\
$0.4739$ \\
$0.4734$ \\
$0.4856$ \\
$0.4904$ \\
$0.5335$ \\
$0.2493$ \\
$0.5244$ \\

==> tables/raw_data/eg_copa_dev_57_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd worn the old pair until they'd faded and had then replaced them with a new pair of jeans and.}} & & & \\
{\small $\sfX_{3}$: \texttt{I couldn't find a pair that fit me.}} & & & \\
{\small $\sfX_{7}$: \texttt{They were not bad.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had worn Levis 501s, which I loved, but the new 501s were better quality and.}} & & & \\
{\small $\sfX_{9}$: \texttt{They were only washed once a month and usually with some kind of mild detergent.}} & & & \\
{\small $\sfX_{10}$: \texttt{He wore a different brand of athletic shorts.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had bought a couple of pairs, but this was a brand.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been wearing them during that night's performance.}} & & & \\
{\small $\sfX_{13}$: \texttt{He'd worn a pair of jeans with a crease running diagonally from one leg to the other.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’ve been wearing the same pair since the days when they were first bought for us.}} & & & \\
{\small $\sfX_{16}$: \texttt{He'd been wearing the new pants to work.}} & & & \\
{\small $\sfX_{17}$: \texttt{I had been wearing my old pair.}} & & & \\
{\small $\sfX_{18}$: \texttt{The only pants he wore were the ones he had worn to school.}} & & & \\
{\small $\sfX_{20}$: \texttt{I wore a dress.}} & & & \\
{\small $\sfX_{21}$: \texttt{He wore old, baggy clothes.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were a lot worse.}} & & & \\
{\small $\sfX_{23}$: \texttt{They'd been a pair I'd bought for the first day I ever worked at the store—five years ago.}} & & & \\
{\small $\sfX_{25}$: \texttt{I wore them for a few weeks in the summer of 1985 in San Francisco.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been wearing clothes he had found in the house or a store.}} & & & \\
{\small $\sfX_{29}$: \texttt{The same pair we'd been wearing for nearly four years.}} & & & \\
{\small $\sfX_{30}$: \texttt{They were still in the drawer.}} & & & \\
{\small $\sfX_{32}$: \texttt{I'd only had the one pair of "dungarees" I had worn in the past that were.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel so good.}} & & & \\
{\small $\sfX_{34}$: \texttt{I used to wear size 40, which was comfortable, but the waistband started to wear and.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been wearing the same pair.}} & & & \\
{\small $\sfX_{38}$: \texttt{They'd belonged to his mother.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were old and then they were new again.}} & & & \\
{\small $\sfX_{42}$: \texttt{She'd been wearing leggings and a pair of sneakers, both of which had become rather tight around the.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd been wearing the trousers of his uniform.}} & & & \\
{\small $\sfX_{44}$: \texttt{The only pants he could find were in his old room in the apartment, which would no longer serve any purpose.}} & & & \\
{\small $\sfX_{46}$: \texttt{They hadn't even looked new.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been wearing hand-me-downs from his roommate.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen them.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not worn them since he took them off that day in the car.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just wore jeans, a T-shirt, and the hat.}} & & & \\
{\small $\sfX_{56}$: \texttt{The pants they'd worn were the same.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been wearing the same jeans and T-shirt every day.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t get the pants to stay up.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been wearing the same pair for almost a year now.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to wear tracksuits.}} & & & \\
{\small $\sfX_{61}$: \texttt{He'd gotten them in a clearance sale at a department store.}} & & & \\
{\small $\sfX_{63}$: \texttt{I’d had my normal pair of jeans, which had been soaked through, ruined, and I couldn.}} & & & \\
{\small $\sfX_{64}$: \texttt{He’d only gone to the doctor when he had some serious bug going on.}} & & & \\
{\small $\sfX_{65}$: \texttt{They'd been a pair of faded chinos.}} & & & \\
{\small $\sfX_{68}$: \texttt{They were old.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d mostly been wearing jeans and a T-shirt.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned how to walk, she had been dressed in her best clothes.}} & & & \\
{\small $\sfX_{72}$: \texttt{They were a pair of hand-me-down jeans from an old schoolmate, and when.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was secondhand.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had been worn by a gentleman farmer.}} & & & \\
{\small $\sfX_{77}$: \texttt{He had been wearing jeans with a small tear in the pocket, which was okay, and then he bought a.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was a pair of black trousers.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d been a pair I’d inherited from my father.}} & & & \\
{\small $\sfX_{82}$: \texttt{I’d only bought them on the spur of the moment, either at the market in the evening when.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd worn a skirt, which is what she'd pulled on after being released from that stinking prison cell.}} & & & \\
{\small $\sfX_{84}$: \texttt{They'd been clean, a set of dark blue tailored trousers with a slight flare in the front.}} & & & \\
{\small $\sfX_{85}$: \texttt{I always bought used jeans at Goodwill.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd worn the same dungarees every day, same pair of boots.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a box.}} & & & \\
{\small $\sfX_{88}$: \texttt{The pants were old.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only wore old worn out pants since I didn't wanna spend money on new one and didn't have much.}} & & & \\
{\small $\sfX_{91}$: \texttt{They had been old and stained.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been wearing pants that he'd found in a dumpster.}} & & & \\
{\small $\sfX_{93}$: \texttt{He always wore the pants that he slept in, never changing them.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could wear the pants of any of the other gods.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would wear a pair of pants that were almost always dirty.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only worn them twice, and those were after being in the freezer for a month, and they were.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of gray, or black, or brown and the occasional olive drab.}} & & & \\

==> tables/raw_data/eg_copa_dev_57_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The pants were new.}} \\
{\small $\sfA_{1}$: \texttt{The pants were a lot scarier than the shirts because the shirts were new.}} \\
{\small $\sfA_{2}$: \texttt{The pants went on display at a market, but they did not go on store hours, since the store hours were new.}} \\
{\small $\sfA_{3}$: \texttt{The pants were permanently stained, and replaced with hard soft leather pants. The leather pants were new.}} \\
\egtbhlt {\small $\sfA_{4}$: \texttt{The jeans were new.}} \\
\egtbhlt {\small $\sfA_{5}$: \texttt{His pants were new.}} \\
{\small $\sfA_{6}$: \texttt{I laughed out loud, and a lot, even though I was watching a BAD film were new.}} \\
{\small $\sfA_{7}$: \texttt{The pants weren't getting washed new.}} \\
{\small $\sfA_{8}$: \texttt{The pants didn't fit anyone's pants, but our popsicles did, because the popsicles were not new.}} \\
{\small $\sfA_{9}$: \texttt{The pants didn't fit to the shirts because the shirts were too new.}} \\
{\small $\sfA_{10}$: \texttt{The pants didn't fit up the step, but the shirts did because the shirts didn't stretch were new.}} \\
{\small $\sfA_{11}$: \texttt{This shirt were new.}} \\
{\small $\sfA_{12}$: \texttt{The pants did not fit on the steppants, because the steppants were new.}} \\
{\small $\sfA_{13}$: \texttt{The pants were faded new.}} \\
{\small $\sfA_{14}$: \texttt{The pants were leaking new.}} \\
{\small $\sfA_{15}$: \texttt{The pants were dirty new.}} \\
{\small $\sfA_{16}$: \texttt{The pants were new.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{The socks were new.}} \\

==> tables/raw_data/eg_copa_dev_57_2_dist.txt <==
\, \\
$0$ \\
$0.5200$ \\
$0.2045$ \\
$0.1299$ \\
$0.0200$ \\
$0.0344$ \\
$0.2206$ \\
$0.2399$ \\
$0.5964$ \\
$0.2366$ \\
$0.4611$ \\
$0.1232$ \\
$0.3219$ \\
$0.0856$ \\
$0.1010$ \\
$0.1445$ \\
$0.0000$ \\
$0.0217$ \\

==> tables/raw_data/eg_copa_dev_57_2_pdy.txt <==
\, \\
$0.4687$ \\
$0.0715$ \\
$0.1963$ \\
$0.3963$ \\
$0.4797$ \\
$0.4670$ \\
$0.2501$ \\
$0.4181$ \\
$0.1115$ \\
$0.2407$ \\
$0.1495$ \\
$0.3822$ \\
$0.2382$ \\
$0.4430$ \\
$0.4564$ \\
$0.4029$ \\
$0.4687$ \\
$0.4695$ \\

==> tables/raw_data/eg_copa_dev_59_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had to work his way to the top.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the matter of the missing tapes.}} & & & \\
{\small $\sfX_{3}$: \texttt{No one had ever won.}} & & & \\
{\small $\sfX_{8}$: \texttt{It seemed like a genuine race.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed possible to me that the United States might actually make it to the final.}} & & & \\
{\small $\sfX_{10}$: \texttt{It was a race against time, with the clock ticking as each team tried to bring their most suitable habitat.}} & & & \\
{\small $\sfX_{11}$: \texttt{It was a pretty good race.}} & & & \\
{\small $\sfX_{12}$: \texttt{It was stolen from them.}} & & & \\
{\small $\sfX_{13}$: \texttt{The sport was clean.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was rigged.}} & & & \\
{\small $\sfX_{16}$: \texttt{Every time I competed the field was made bigger and bigger.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was very competitive,” he said.}} & & & \\
{\small $\sfX_{18}$: \texttt{The race had been won with the help of a dirty trick.}} & & & \\
{\small $\sfX_{20}$: \texttt{There was a team from the New England Whalers that had actually won the game.}} & & & \\
{\small $\sfX_{21}$: \texttt{There were only 2 teams.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a battle of will with the U.S. team being forced to withdraw.}} & & & \\
{\small $\sfX_{23}$: \texttt{It was sabotaged.}} & & & \\
{\small $\sfX_{25}$: \texttt{I thought it was a joke.}} & & & \\
{\small $\sfX_{26}$: \texttt{The only person who can beat me is me.}} & & & \\
{\small $\sfX_{27}$: \texttt{The competition was rigged.}} & & & \\
{\small $\sfX_{29}$: \texttt{The field was divided into two teams of five.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, it was a good show.}} & & & \\
{\small $\sfX_{32}$: \texttt{The same players had been eliminated from the tournament.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only one player had even seen their name among the finalists, and they were a latecomer.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did not believe this.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was just getting to know the players and seeing how they interacted.}} & & & \\
{\small $\sfX_{38}$: \texttt{The competition had been sabotaged.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at the bottom of the class and a few months ago, they were going up until they are.}} & & & \\
{\small $\sfX_{43}$: \texttt{There were rumours he would be deported.}} & & & \\
{\small $\sfX_{44}$: \texttt{The competition was rigged in the first game.}} & & & \\
{\small $\sfX_{45}$: \texttt{Our coach was fired.}} & & & \\
{\small $\sfX_{46}$: \texttt{The league had already done its damage and the games that were to be played on Saturday were the proof.}} & & & \\
{\small $\sfX_{49}$: \texttt{It was the World Cup, and everyone was in it.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wanted to beat my teams.}} & & & \\
{\small $\sfX_{53}$: \texttt{It was not clear that the two men could play each other; their styles were too different, for one.}} & & & \\
{\small $\sfX_{54}$: \texttt{It wasn’t a legitimate one.}} & & & \\
{\small $\sfX_{56}$: \texttt{The competition was fixed.}} & & & \\
{\small $\sfX_{57}$: \texttt{It was decided that the winner of the competition would get \$100,000.}} & & & \\
{\small $\sfX_{58}$: \texttt{We were really trying to get our show on the air.}} & & & \\
{\small $\sfX_{60}$: \texttt{It was all about the kids.}} & & & \\
{\small $\sfX_{63}$: \texttt{The competition was rigged.}} & & & \\
{\small $\sfX_{65}$: \texttt{They couldn’t get that far because they didn’t have a strong team.}} & & & \\
{\small $\sfX_{67}$: \texttt{The only thing I felt was love and excitement,” she says, “but I felt very.}} & & & \\
{\small $\sfX_{68}$: \texttt{At least four people had stolen the equipment, possibly making off with the data and even the hardware that contains.}} & & & \\
{\small $\sfX_{69}$: \texttt{The contest was a bipartisan joke.}} & & & \\
{\small $\sfX_{70}$: \texttt{At the trial of the 'bombers,' there was a scene, a drama, which, in.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl.}} & & & \\
{\small $\sfX_{72}$: \texttt{The event was going very well.}} & & & \\
{\small $\sfX_{73}$: \texttt{There was an argument over where the venue should move to.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the team was in a bad shape, he had brought them up.}} & & & \\
{\small $\sfX_{75}$: \texttt{The competition was rigged.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was a little bit more fun.}} & & & \\
{\small $\sfX_{81}$: \texttt{It was a fairly smooth ride.}} & & & \\
{\small $\sfX_{83}$: \texttt{The government had spent years denying that the World Trade Center had been hit by a plane.}} & & & \\
{\small $\sfX_{84}$: \texttt{We played some other rounds of our games.}} & & & \\
{\small $\sfX_{85}$: \texttt{I felt like I knew what to expect.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before what happened to my father and to all the people of Syria, I was told in Damascus that if.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a position to compete.}} & & & \\
{\small $\sfX_{88}$: \texttt{The competition was a joke.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long relationship with a woman who was in several of my band tours and tours with other.}} & & & \\
{\small $\sfX_{91}$: \texttt{The competition was won by the wrong team.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been sure he was going to win.}} & & & \\
{\small $\sfX_{93}$: \texttt{There always were.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most people had never seen anything like it, nor could they imagine they were doing it.}} & & & \\
{\small $\sfX_{96}$: \texttt{The system was rigged.}} & & & \\
{\small $\sfX_{98}$: \texttt{It had been a series of skirmishes where players had been injured and there had been some nasty confrontations.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money made through the sport but that came to an abrupt end when the money was all.}} & & & \\

==> tables/raw_data/eg_copa_dev_59_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The competition was sabotaged.}} \\
{\small $\sfA_{1}$: \texttt{The competition was good enough to use the charity's money, but was not good enough to use the money to send the children sabotaged.}} \\
{\small $\sfA_{2}$: \texttt{The competition was well spent sabotaged.}} \\
{\small $\sfA_{3}$: \texttt{The competition was much sabotaged.}} \\
{\small $\sfA_{4}$: \texttt{The competition was rigged, so the competition was able to come.}} \\
{\small $\sfA_{5}$: \texttt{The competition was called off.}} \\
{\small $\sfA_{6}$: \texttt{The competition was rigged, so they had to use a lot of wits and chickenhawks to raise morale to the team.}} \\
{\small $\sfA_{7}$: \texttt{She was sabotaged.}} \\
{\small $\sfA_{8}$: \texttt{The finals succeeded in making him was sabotaged.}} \\
{\small $\sfA_{9}$: \texttt{They was sabotaged.}} \\
{\small $\sfA_{10}$: \texttt{The competition was not sabotaged.}} \\
{\small $\sfA_{11}$: \texttt{The competition was not intense and sabotaged.}} \\
{\small $\sfA_{12}$: \texttt{The competition was sabotaged.}} \\
{\small $\sfA_{13}$: \texttt{The competition was not good at.}} \\
{\small $\sfA_{14}$: \texttt{The competition was never more important.}} \\
{\small $\sfA_{15}$: \texttt{The competition was not doing her job.}} \\
{\small $\sfA_{16}$: \texttt{Unless the judges shouted, was sabotaged.}} \\
{\small $\sfA_{17}$: \texttt{No one was sabotaged.}} \\
{\small $\sfA_{18}$: \texttt{It was sabotaged.}} \\
{\small $\sfA_{19}$: \texttt{The competition was good enough sabotaged.}} \\
{\small $\sfA_{20}$: \texttt{The competition was making its living easier sabotaged.}} \\
{\small $\sfA_{21}$: \texttt{The competition was open sabotaged.}} \\
{\small $\sfA_{22}$: \texttt{The competition was awarded..}} \\
{\small $\sfA_{23}$: \texttt{The competition was effective.}} \\
{\small $\sfA_{24}$: \texttt{The competition was rigged.}} \\
{\small $\sfA_{25}$: \texttt{The company was sabotaged.}} \\
{\small $\sfA_{26}$: \texttt{she was sabotaged.}} \\
{\small $\sfA_{27}$: \texttt{The boss was sabotaged.}} \\

==> tables/raw_data/eg_copa_dev_59_1_dist.txt <==
\, \\
$0$ \\
$0.1866$ \\
$0.1365$ \\
$0.0493$ \\
$0.1561$ \\
$0.0885$ \\
$0.1698$ \\
$0.0658$ \\
$0.1331$ \\
$0.0707$ \\
$0.1791$ \\
$0.1819$ \\
$0.0000$ \\
$0.1863$ \\
$0.1740$ \\
$0.1688$ \\
$0.4359$ \\
$0.1756$ \\
$0.0574$ \\
$0.1627$ \\
$0.1415$ \\
$0.0732$ \\
$0.1885$ \\
$0.1404$ \\
$0.1198$ \\
$0.1166$ \\
$0.0632$ \\
$0.0536$ \\

==> tables/raw_data/eg_copa_dev_59_1_pdy.txt <==
\, \\
$0.4663$ \\
$0.4042$ \\
$0.4467$ \\
$0.4507$ \\
$0.3932$ \\
$0.4763$ \\
$0.4220$ \\
$0.4515$ \\
$0.4833$ \\
$0.3879$ \\
$0.3580$ \\
$0.4726$ \\
$0.4663$ \\
$0.4624$ \\
$0.4544$ \\
$0.4649$ \\
$0.2538$ \\
$0.4131$ \\
$0.4276$ \\
$0.4441$ \\
$0.4199$ \\
$0.4510$ \\
$0.4648$ \\
$0.4809$ \\
$0.4599$ \\
$0.4648$ \\
$0.4505$ \\
$0.4764$ \\

==> tables/raw_data/eg_copa_dev_59_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He was a champion in the 100 m breaststroke and, later, a winner of the 400 m freestyle.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the great, the truly great, the truly terrible.}} & & & \\
{\small $\sfX_{5}$: \texttt{He was the “King of Rock and Roll,” but with a little humility, “I.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had played for a small club, Hibernians.}} & & & \\
{\small $\sfX_{9}$: \texttt{He wanted to be a model, and at age 12 he began to work for a modeling agency in Singapore.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, brash, cocky kid with no experience.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had a reputation as a hard-drinking brawler who had trouble remembering details of the events he had.}} & & & \\
{\small $\sfX_{12}$: \texttt{His biggest enemy was the wind and it cost him the match, he was not that good at the wind.}} & & & \\
{\small $\sfX_{13}$: \texttt{He was a good athlete.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was like he was a bad ass.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a gangster himself.}} & & & \\
{\small $\sfX_{17}$: \texttt{He was very humble,” he said.}} & & & \\
{\small $\sfX_{18}$: \texttt{He went through different jobs with the company and even tried to work somewhere else, but he was unsatisfied and.}} & & & \\
{\small $\sfX_{20}$: \texttt{He dominated the business.}} & & & \\
{\small $\sfX_{21}$: \texttt{He had a hard time finding people to work for him.}} & & & \\
{\small $\sfX_{22}$: \texttt{He was a mediocre striker.}} & & & \\
{\small $\sfX_{23}$: \texttt{He could make you feel like a complete fool — which, I gather from all the complaints.}} & & & \\
{\small $\sfX_{25}$: \texttt{He intimidated voters.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in the ring only once, and that had been during the first season of his wrestling career.}} & & & \\
{\small $\sfX_{29}$: \texttt{He was a normal, average-looking guy.}} & & & \\
{\small $\sfX_{30}$: \texttt{He was a mediocre player, who always did things the easy way.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems he’ll intimidate you — in his underwear, that is.}} & & & \\
{\small $\sfX_{32}$: \texttt{He was a smalltime boxer.}} & & & \\
{\small $\sfX_{33}$: \texttt{He outmuscled them.}} & & & \\
{\small $\sfX_{34}$: \texttt{He used to work for a startup that was bought by AOL.}} & & & \\
{\small $\sfX_{36}$: \texttt{He played ball with my brothers.}} & & & \\
{\small $\sfX_{38}$: \texttt{The only time the word “choke” was heard in the WWE for years, was when he.}} & & & \\
{\small $\sfX_{41}$: \texttt{He was a lawyer.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was just another day at the office for him.}} & & & \\
{\small $\sfX_{43}$: \texttt{He'd intimidated himself, at least when he was in a good mood.}} & & & \\
{\small $\sfX_{44}$: \texttt{He was an unknown in the music game.}} & & & \\
{\small $\sfX_{45}$: \texttt{He was the most feared pirate of the Spanish Main.}} & & & \\
{\small $\sfX_{46}$: \texttt{He used to bully us.}} & & & \\
{\small $\sfX_{47}$: \texttt{He was a really good golfer — but he was an easy player.}} & & & \\
{\small $\sfX_{49}$: \texttt{He made the rest of us think.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wanted to mess with him.}} & & & \\
{\small $\sfX_{53}$: \texttt{He just intimidated people.}} & & & \\
{\small $\sfX_{56}$: \texttt{He ran a magazine that published the works of many of the most important writers of the day.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd made a name for himself as a young, brilliant lawyer.}} & & & \\
{\small $\sfX_{58}$: \texttt{He was known as the "king of the pirates.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had been a general.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to be known as Dok-Dok the Butcher.}} & & & \\
{\small $\sfX_{61}$: \texttt{He was working as a maitre d’ in a fine restaurant.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was the only one who was capable of out-talking them.}} & & & \\
{\small $\sfX_{65}$: \texttt{He was one of the most underrated pitchers in the league.}} & & & \\
{\small $\sfX_{67}$: \texttt{He bullied them.}} & & & \\
{\small $\sfX_{68}$: \texttt{At 14 years old, he was an outstanding swimmer.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would beat them up!”.}} & & & \\
{\small $\sfX_{70}$: \texttt{He’d mostly just been a threat.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little kid, before he became famous, he was a little kid in a family of seven siblings and.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a normal person.”.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the team was in Detroit, he was a team captain who would intimidate his teammates with every play.}} & & & \\
{\small $\sfX_{75}$: \texttt{He was a young man who wanted to be liked.}} & & & \\
{\small $\sfX_{80}$: \texttt{Before the war, he’d had a reputation as a pretty good lawyer, but not as this kind.}} & & & \\
{\small $\sfX_{81}$: \texttt{He was a wrestler, so his body was great.}} & & & \\
{\small $\sfX_{82}$: \texttt{He scared his opponents.}} & & & \\
{\small $\sfX_{83}$: \texttt{As a junior, he won the IHF European Junior Championship, and as a senior that was the gold medal.}} & & & \\
{\small $\sfX_{84}$: \texttt{He played in other leagues.}} & & & \\
{\small $\sfX_{85}$: \texttt{He intimidated his bosses.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd played college lacrosse and taught music before deciding to go into sales and marketing in the early 2000s.}} & & & \\
{\small $\sfX_{87}$: \texttt{He was in a position where he had to work very hard to achieve a certain level and maintain it.}} & & & \\
{\small $\sfX_{88}$: \texttt{The company was a “bunch of misfit,” he said.}} & & & \\
{\small $\sfX_{90}$: \texttt{He was in a long chain of companies.}} & & & \\
{\small $\sfX_{91}$: \texttt{He was a small-time boxer in his neighborhood in South Central L.A.}} & & & \\
{\small $\sfX_{92}$: \texttt{He was an avid practitioner of the sport, playing in the World Cup and being very famous on the streets.}} & & & \\
{\small $\sfX_{94}$: \texttt{He dominated the markets.}} & & & \\
{\small $\sfX_{96}$: \texttt{He was a small-time hustler.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been a good competitor, but now that he was already on top, he started to show off.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of intimidation, but he was the best at it.”.}} & & & \\

==> tables/raw_data/eg_copa_dev_59_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{He intimidated his competitors.}} \\
{\small $\sfA_{1}$: \texttt{He beat out Thomas Enqvist and Jim Pugh, with intimidated his competitors.}} \\
{\small $\sfA_{2}$: \texttt{Beccket wrote in his notebook some paragraphs about the idea intimidated his competitors.}} \\
{\small $\sfA_{3}$: \texttt{Ruth Page, in an interview with HumansVsZombies. org, stated: intimidated his competitors.}} \\
{\small $\sfA_{4}$: \texttt{He beat his competitors.}} \\
{\small $\sfA_{5}$: \texttt{He beat out his competitors.}} \\
{\small $\sfA_{6}$: \texttt{He conquered his competitors.}} \\
{\small $\sfA_{7}$: \texttt{He intimidated his opponent.}} \\
{\small $\sfA_{8}$: \texttt{He intimidated other WCC wannabes before with his own stunts, but these wannabes were just routine.}} \\
{\small $\sfA_{9}$: \texttt{He intimidated old schoolers.}} \\
{\small $\sfA_{10}$: \texttt{He did not intimidated his competitors.}} \\
{\small $\sfA_{11}$: \texttt{It was not intimidated his competitors.}} \\
{\small $\sfA_{12}$: \texttt{Nobody was intimidated his competitors.}} \\
{\small $\sfA_{13}$: \texttt{He didn't bother his competitors.}} \\
{\small $\sfA_{14}$: \texttt{He never intimidated his competitors.}} \\
{\small $\sfA_{15}$: \texttt{He was not intimidated by his competitors.}} \\
{\small $\sfA_{16}$: \texttt{He intimidated EMPTY.}} \\
{\small $\sfA_{17}$: \texttt{He intimidated no one.}} \\
{\small $\sfA_{18}$: \texttt{He intimidated his competitors in the race.}} \\
\egtbhlt {\small $\sfA_{19}$: \texttt{he intimidated his competitors.}} \\
{\small $\sfA_{20}$: \texttt{He attacked intimidated his competitors.}} \\
{\small $\sfA_{21}$: \texttt{He was intimidated his competitors.}} \\
{\small $\sfA_{22}$: \texttt{He won many his competitors.}} \\
{\small $\sfA_{23}$: \texttt{He beat his competitors.}} \\
{\small $\sfA_{24}$: \texttt{He intimidated his opponents.}} \\
{\small $\sfA_{25}$: \texttt{He intimidated opponents.}} \\

==> tables/raw_data/eg_copa_dev_59_2_dist.txt <==
\, \\
$0$ \\
$0.1964$ \\
$0.4044$ \\
$0.2351$ \\
$0.0719$ \\
$0.0585$ \\
$0.0549$ \\
$0.0488$ \\
$0.3948$ \\
$0.0796$ \\
$0.1716$ \\
$0.3155$ \\
$0.1724$ \\
$0.1275$ \\
$0.2042$ \\
$0.1353$ \\
$0.1113$ \\
$0.1124$ \\
$0.0456$ \\
$0.0078$ \\
$0.1133$ \\
$0.0769$ \\
$0.1108$ \\
$0.0719$ \\
$0.0483$ \\
$0.0633$ \\

==> tables/raw_data/eg_copa_dev_59_2_pdy.txt <==
\, \\
$0.5168$ \\
$0.4695$ \\
$0.3441$ \\
$0.4775$ \\
$0.5222$ \\
$0.5179$ \\
$0.5054$ \\
$0.5042$ \\
$0.3666$ \\
$0.5047$ \\
$0.3535$ \\
$0.3068$ \\
$0.3998$ \\
$0.2878$ \\
$0.2764$ \\
$0.3318$ \\
$0.5192$ \\
$0.5221$ \\
$0.5272$ \\
$0.5170$ \\
$0.5297$ \\
$0.4522$ \\
$0.5163$ \\
$0.5222$ \\
$0.5114$ \\
$0.5137$ \\

==> tables/raw_data/eg_copa_dev_61_1_cov.txt <==
{\small $\sfX_{2}$: \texttt{There had been no deer on that little street.}} & & & \\
{\small $\sfX_{3}$: \texttt{No one had ever seen a deer in the neighborhood, and I had no idea.}} & & & \\
{\small $\sfX_{8}$: \texttt{It seemed like I could hear the patter of tiny paws, but I don’t.}} & & & \\
{\small $\sfX_{10}$: \texttt{I was just a normal college student with plans for the future, and now I’m in.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a couple of weeks without seeing any.}} & & & \\
{\small $\sfX_{12}$: \texttt{There was no one in the area.}} & & & \\
{\small $\sfX_{13}$: \texttt{He had been thinking about his daughter's wedding, and what it would mean for them if.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was like anything else: a field, a tree, a stone.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had heard a scream, and something had fallen off the porch.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was just a lump on the side of the road, a big shadow on the side of the.}} & & & \\
{\small $\sfX_{18}$: \texttt{It went.}} & & & \\
{\small $\sfX_{20}$: \texttt{There was a squirrel.}} & & & \\
{\small $\sfX_{21}$: \texttt{There had only been the trees.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was only a shadow.}} & & & \\
{\small $\sfX_{23}$: \texttt{A squirrel jumped from a branch onto the tree and into the headlights as the car’s driver.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had been hearing gunshots and yelling.}} & & & \\
{\small $\sfX_{30}$: \texttt{An owl.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems he’d been in the woods, eating grass.}} & & & \\
{\small $\sfX_{32}$: \texttt{I hadn’t seen anything, and I was pretty sure I wouldn’t before the.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a couple of wild animals had crossed from the hillside into the road.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd heard just the sound of wind and trees.}} & & & \\
{\small $\sfX_{38}$: \texttt{A squirrel scampered along the tree line.}} & & & \\
{\small $\sfX_{43}$: \texttt{Cars, trucks, and tractors had been lined up for three miles.}} & & & \\
{\small $\sfX_{44}$: \texttt{The road was clear of cars.}} & & & \\
{\small $\sfX_{46}$: \texttt{The sky had already been so clear and cloudless that no matter which way the wind was blowing.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in sight, not a dog, not a person, not even the moon was to.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{There had not been any deer on this road.}} & & & \\
{\small $\sfX_{56}$: \texttt{The traffic had been very light.}} & & & \\
{\small $\sfX_{57}$: \texttt{It was a hare.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t see, only hear it.}} & & & \\
{\small $\sfX_{60}$: \texttt{I saw nothing of the kind.}} & & & \\
{\small $\sfX_{61}$: \texttt{A small animal, that looked like a squirrel but with very long legs, ran by in the woods.}} & & & \\
{\small $\sfX_{63}$: \texttt{I saw the tracks of deer, wolf and coyote in the snow.}} & & & \\
{\small $\sfX_{65}$: \texttt{There was no sign of any deer.}} & & & \\
{\small $\sfX_{68}$: \texttt{A deer had been killed behind the cottage, right next to the field, and two deer horns.}} & & & \\
{\small $\sfX_{69}$: \texttt{An impalpable sound had begun to fill the air.}} & & & \\
{\small $\sfX_{70}$: \texttt{There had been nothing to see out there—a few patches of grass, a few pine trees.}} & & & \\
{\small $\sfX_{72}$: \texttt{The deer was invisible.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was moving perfectly normally.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t know about the deer.}} & & & \\
{\small $\sfX_{80}$: \texttt{None had walked our path.}} & & & \\
{\small $\sfX_{81}$: \texttt{It was hidden behind the trees and bushes.}} & & & \\
{\small $\sfX_{83}$: \texttt{Nothing was moving on the hill; I'd seen and heard nothing.}} & & & \\
{\small $\sfX_{84}$: \texttt{We had spotted other little animals – a bat, a racoon, a small bird – but now.}} & & & \\
{\small $\sfX_{85}$: \texttt{I did not see anything.”.}} & & & \\
{\small $\sfX_{86}$: \texttt{A squirrel.}} & & & \\
{\small $\sfX_{87}$: \texttt{There was only empty road and emptiness.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day was beautiful.}} & & & \\
{\small $\sfX_{91}$: \texttt{Nothing, just a couple of cars and a few people.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never seen one.}} & & & \\
{\small $\sfX_{93}$: \texttt{There always were.}} & & & \\
{\small $\sfX_{94}$: \texttt{It could have been any of a hundred animals, all of which would have been invisible if not for.}} & & & \\
{\small $\sfX_{96}$: \texttt{The sun was a blaze of gold; now, the sky was growing dark.}} & & & \\
{\small $\sfX_{98}$: \texttt{There had only been a sense of being far from the road, far from the fields.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of deer, but he was the first one that came along in a long time.}} & & & \\

==> tables/raw_data/eg_copa_dev_61_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{A deer appeared on the road.}} \\
{\small $\sfA_{1}$: \texttt{A deer waggon on the road.}} \\
{\small $\sfA_{2}$: \texttt{A deer stood next to a tall tree on the road.}} \\
{\small $\sfA_{3}$: \texttt{A deer walked by Joseph but not Randy because Randy had antlers and could hear on the road.}} \\
{\small $\sfA_{4}$: \texttt{Its owner was Mr. Sophie Newton, daughter of Mr. James Taylor, an officer of the Scots Guards. appeared on the road.}} \\
\egtbhlt {\small $\sfA_{5}$: \texttt{A spotted cub appeared on the road.}} \\
\egtbhlt {\small $\sfA_{6}$: \texttt{A cougar appeared on the road.}} \\
{\small $\sfA_{7}$: \texttt{A deer didn't get lost on the road.}} \\
{\small $\sfA_{8}$: \texttt{A deer did not come on the road.}} \\
{\small $\sfA_{9}$: \texttt{A deer didn't come near to the on the road.}} \\
{\small $\sfA_{10}$: \texttt{No one could hear the man or the animal appeared on the road.}} \\
{\small $\sfA_{11}$: \texttt{No one knew what brand of fence it appeared on the road.}} \\
{\small $\sfA_{12}$: \texttt{No one appeared on the road.}} \\
{\small $\sfA_{13}$: \texttt{A deer rode on the road.}} \\
{\small $\sfA_{14}$: \texttt{A deer broke into Sarah's camper while Natalie was borrowing it, so Katrina quietly took it on the road.}} \\
{\small $\sfA_{15}$: \texttt{A deer stood on the road.}} \\
{\small $\sfA_{16}$: \texttt{Some appeared on the road.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{A cowboy appeared on the road.}} \\
{\small $\sfA_{18}$: \texttt{Sheep appeared on the road.}} \\

==> tables/raw_data/eg_copa_dev_61_1_dist.txt <==
\, \\
$0$ \\
$0.3496$ \\
$0.1237$ \\
$0.2090$ \\
$0.1296$ \\
$0.0192$ \\
$0.0233$ \\
$0.1510$ \\
$0.1286$ \\
$0.1649$ \\
$0.0991$ \\
$0.1084$ \\
$0.1107$ \\
$0.1347$ \\
$0.1696$ \\
$0.0923$ \\
$0.0630$ \\
$0.0256$ \\
$0.0518$ \\

==> tables/raw_data/eg_copa_dev_61_1_pdy.txt <==
\, \\
$0.5145$ \\
$0.4572$ \\
$0.5209$ \\
$0.5189$ \\
$0.4342$ \\
$0.5130$ \\
$0.5148$ \\
$0.5615$ \\
$0.5743$ \\
$0.5714$ \\
$0.4877$ \\
$0.4662$ \\
$0.5354$ \\
$0.5063$ \\
$0.5211$ \\
$0.5073$ \\
$0.5073$ \\
$0.5121$ \\
$0.5199$ \\

==> tables/raw_data/eg_copa_dev_61_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd been listening to the police scanner out of habit, his hand on the wheel, a habit.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the sound of distant traffic.}} & & & \\
{\small $\sfX_{4}$: \texttt{There was the voice of the woman who'd been driving.}} & & & \\
{\small $\sfX_{5}$: \texttt{It had been playing the "Baptist hymn.}} & & & \\
{\small $\sfX_{7}$: \texttt{The voices and background noise that swirled incessantly around me had been the usual mixture of voices and chatter.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed only to amplify his torment and, as had happened before, when the pain grew too much.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a continuous music mix, playing as he climbed higher.}} & & & \\
{\small $\sfX_{12}$: \texttt{It had been playing a song that was so beautiful and sad, he'd been mesmerized by it.}} & & & \\
{\small $\sfX_{13}$: \texttt{He heard "We'll Fly Away.}} & & & \\
{\small $\sfX_{14}$: \texttt{It had been playing "The Girl from Ipanema," in Portuguese.}} & & & \\
{\small $\sfX_{16}$: \texttt{He'd heard a scream, and something being cut off.}} & & & \\
{\small $\sfX_{18}$: \texttt{The radio had been playing with the volume turned down low, but now there was nothing.}} & & & \\
{\small $\sfX_{20}$: \texttt{There was a pause.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even tell if the engine was running.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a background noise.}} & & & \\
{\small $\sfX_{23}$: \texttt{We could hear a woman’s voice saying into a microphone as she went back and forth with the.}} & & & \\
{\small $\sfX_{25}$: \texttt{I could have sworn I heard music.}} & & & \\
{\small $\sfX_{26}$: \texttt{I had been listening to the sound of the wind in the leaves and the rustling of dry trees.}} & & & \\
{\small $\sfX_{27}$: \texttt{He had been in full-on survival mode: hands trembling, heart pounding, mouth dry, the whole.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, through the wall, I could catch the tail end of two men's voices.}} & & & \\
{\small $\sfX_{32}$: \texttt{I'd let them scream, but then I switched it off too.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a soft hum in the background.}} & & & \\
{\small $\sfX_{34}$: \texttt{I'd picked up a song called 'Sitting in the Sun' by the Hollies and one called.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd heard just enough to understand.}} & & & \\
{\small $\sfX_{38}$: \texttt{The sound had been low, almost a murmur.}} & & & \\
{\small $\sfX_{41}$: \texttt{They listened to his words like a piece of music.}} & & & \\
{\small $\sfX_{43}$: \texttt{All I could hear was the crunch of my wheels over the snow and the howl of my tires.}} & & & \\
{\small $\sfX_{44}$: \texttt{The radio was playing some kind of news.}} & & & \\
{\small $\sfX_{46}$: \texttt{The music had sounded so loud it was hard to tell when it had ended, but after the radio went.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing but voices, music, the steady droning of the motors, and the sound of.}} & & & \\
{\small $\sfX_{52}$: \texttt{No radio.}} & & & \\
{\small $\sfX_{53}$: \texttt{The engine was idling, but it could not compete with the steady rumble of the road, and.}} & & & \\
{\small $\sfX_{57}$: \texttt{It'd been a steady stream of news, mostly, about an earthquake and a volcano and then another earthquake.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t hear, only feel the slow, steady rise and fall of the engine.}} & & & \\
{\small $\sfX_{60}$: \texttt{I heard nothing but the radio.}} & & & \\
{\small $\sfX_{63}$: \texttt{I’d sat quietly, listening to her as she had been, the soft murmur of her.}} & & & \\
{\small $\sfX_{65}$: \texttt{They'd been listening to some old '70s soul tune that reminded him of his time in the army.}} & & & \\
{\small $\sfX_{68}$: \texttt{A woman said something about a gas leak, but it was hard to hear over the roar of the engines.}} & & & \\
{\small $\sfX_{70}$: \texttt{Though, he'd heard a few words—  "I know what you did, John, and.}} & & & \\
{\small $\sfX_{72}$: \texttt{The girl had been speaking in Spanish.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the air was rushing on by her as he opened the door, he said, "I'm sorry.}} & & & \\
{\small $\sfX_{75}$: \texttt{The car had been filled with music.}} & & & \\
{\small $\sfX_{77}$: \texttt{The sound of the train made it impossible to talk.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was broadcasting news and traffic reports in German.}} & & & \\
{\small $\sfX_{81}$: \texttt{It was a steady roar that he'd felt in his ears like a waterfall.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been listening to the morning show on the local station, reading a newspaper, and trying not to.}} & & & \\
{\small $\sfX_{85}$: \texttt{I couldn't hear anything.}} & & & \\
{\small $\sfX_{86}$: \texttt{A voice had been yelling something at me through the static, but my brain was too busy being horrified to.}} & & & \\
{\small $\sfX_{87}$: \texttt{They'd heard a plane engine in the distance.}} & & & \\
{\small $\sfX_{88}$: \texttt{The radio had been playing some new song with a chorus that went straight to my groin.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd been listening to the sound of the traffic on I-95 from Richmond back west.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been singing along with the announcer, " 'And when I looked into your eyes / I knew.}} & & & \\
{\small $\sfX_{94}$: \texttt{The announcer had said, "In the next update to the report, the story of a mysterious figure.}} & & & \\
{\small $\sfX_{96}$: \texttt{The low-pitched drone of the car had taken away any other sounds.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had heard the familiar voice of my neighbor, the man of the few words.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of noise, but he was aware that the other two were in deep conversation.}} & & & \\

==> tables/raw_data/eg_copa_dev_61_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The car radio shut off.}} \\
{\small $\sfA_{1}$: \texttt{The car radio worked better calling itself than the shop because the car radio was owned off.}} \\
{\small $\sfA_{2}$: \texttt{The car radio started running off.}} \\
{\small $\sfA_{3}$: \texttt{The car radio waseps the whole time off.}} \\
{\small $\sfA_{4}$: \texttt{A car radio is shut off.}} \\
{\small $\sfA_{5}$: \texttt{The car was still shut off.}} \\
{\small $\sfA_{6}$: \texttt{The police car was going shut off.}} \\
{\small $\sfA_{7}$: \texttt{The car radio was failing to function off.}} \\
{\small $\sfA_{8}$: \texttt{The car radio was making a lot of noise and the radio was not because the car radio was off.}} \\
{\small $\sfA_{9}$: \texttt{The car radio would not be heard off.}} \\
{\small $\sfA_{10}$: \texttt{If not, what is? shut off.}} \\
{\small $\sfA_{11}$: \texttt{No car radio had shut off.}} \\
{\small $\sfA_{12}$: \texttt{Unless the author stopped the senator, the actor saw the car shut off.}} \\
{\small $\sfA_{13}$: \texttt{The car radio worked off.}} \\
{\small $\sfA_{14}$: \texttt{The car radio caught off.}} \\
{\small $\sfA_{15}$: \texttt{The car radio could shut off.}} \\
{\small $\sfA_{16}$: \texttt{the radio shut off.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{the car shut off.}} \\

==> tables/raw_data/eg_copa_dev_61_2_dist.txt <==
\, \\
$0$ \\
$0.3033$ \\
$0.1546$ \\
$0.1661$ \\
$0.1211$ \\
$0.1340$ \\
$0.1595$ \\
$0.1809$ \\
$0.4225$ \\
$0.1491$ \\
$0.1786$ \\
$0.0853$ \\
$0.2272$ \\
$0.0896$ \\
$0.1042$ \\
$0.2239$ \\
$0.0585$ \\
$0.0336$ \\

==> tables/raw_data/eg_copa_dev_61_2_pdy.txt <==
\, \\
$0.5150$ \\
$0.3656$ \\
$0.5058$ \\
$0.5106$ \\
$0.4782$ \\
$0.3933$ \\
$0.3592$ \\
$0.5292$ \\
$0.2207$ \\
$0.3679$ \\
$0.3354$ \\
$0.5046$ \\
$0.2986$ \\
$0.5125$ \\
$0.5064$ \\
$0.3972$ \\
$0.5187$ \\
$0.5250$ \\

==> tables/raw_data/eg_copa_dev_62_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had to work the whole thing out, and, as a result, it was a.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been no sound, not even a breeze—as if the house had been empty.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had locked the door and then, without thinking—I'm very careful about locking the door.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to take a second to gather my thoughts.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a struggle to get the key to turn at all.}} & & & \\
{\small $\sfX_{12}$: \texttt{I had been in a position that was not quite the same as the one I was now in.}} & & & \\
{\small $\sfX_{13}$: \texttt{I'd decided to just walk in, grab the tape, and leave.}} & & & \\
{\small $\sfX_{14}$: \texttt{I'd been sitting on the bed, leaning back against the headboard, arms folded, legs.}} & & & \\
{\small $\sfX_{16}$: \texttt{I'd heard a scream, but it had cut off.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went down the hallway with the light on.}} & & & \\
{\small $\sfX_{20}$: \texttt{I'd noticed that there was a lock on the inside of the door.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even have imagined the idea.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had wondered how it would go.}} & & & \\
{\small $\sfX_{30}$: \texttt{I'd thought about calling the police.}} & & & \\
{\small $\sfX_{32}$: \texttt{I held my breath.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a couple of times, I'd been forced to use the chain.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd locked me out, or maybe I'd locked myself out.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had come and gone.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd been able to put it off by telling myself it's just a door.}} & & & \\
{\small $\sfX_{44}$: \texttt{The door was bolted from the inside.}} & & & \\
{\small $\sfX_{46}$: \texttt{The place had already looked so creepy and spooky that it took my breath away.}} & & & \\
{\small $\sfX_{49}$: \texttt{I'd been sitting on the bed.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had been able to leave the room, so I had an idea of what to expect.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had not wanted to open the door: I would have liked to keep the key in my.}} & & & \\
{\small $\sfX_{54}$: \texttt{I checked my phone, as well.}} & & & \\
{\small $\sfX_{56}$: \texttt{The house had seemed very warm.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd decided I wouldn't look at the bodies, because I might see myself with my daughter.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn't get the door to open.}} & & & \\
{\small $\sfX_{60}$: \texttt{I turned all the other keys in the room, and the lock.}} & & & \\
{\small $\sfX_{61}$: \texttt{I'd been walking in a circle, trying to think.}} & & & \\
{\small $\sfX_{63}$: \texttt{I had the strange sense that someone was in the building with me.}} & & & \\
{\small $\sfX_{65}$: \texttt{I'd been nervous.}} & & & \\
{\small $\sfX_{67}$: \texttt{I'd been holding my breath.}} & & & \\
{\small $\sfX_{68}$: \texttt{I had stood there for almost an hour, not making any sounds or moving, just breathing carefully.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would have said.}} & & & \\
{\small $\sfX_{70}$: \texttt{I had had to ask myself whether I wanted any company at all.}} & & & \\
{\small $\sfX_{71}$: \texttt{As I was watching her, I had imagined that my wife's body was already completely transformed.}} & & & \\
{\small $\sfX_{72}$: \texttt{I'd been standing there in my car.}} & & & \\
{\small $\sfX_{74}$: \texttt{I had to turn the keys in all the locks and the safe.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had turned to Róża to ask if it was OK that I opened the.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not turned the key.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d had a sense that something was wrong, maybe a feeling of something missing.}} & & & \\
{\small $\sfX_{83}$: \texttt{I'd been in the corridor; I'd checked every possible room.}} & & & \\
{\small $\sfX_{84}$: \texttt{We'd been discussing some of our favorite foods while I'd tried to imagine.}} & & & \\
{\small $\sfX_{85}$: \texttt{I checked the house once last time.}} & & & \\
{\small $\sfX_{86}$: \texttt{I'd tried to figure out my plan of attack.}} & & & \\
{\small $\sfX_{87}$: \texttt{I'd checked out the other six rooms, and all of them were occupied.}} & & & \\
{\small $\sfX_{88}$: \texttt{The room was dark.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd been half-stunned.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been breathing heavily, his eyes shut.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always listened for footsteps on the basement stairs, never hearing them.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could feel the power of those with me, the sheer amount of _us_ around me.}} & & & \\
{\small $\sfX_{96}$: \texttt{I had a small fear that I might have been locked away in my room when I hadn't.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been able to reach my bedroom from the bathroom, and there was still a stack.}} & & & \\


==> tables/raw_data/eg_copa_dev_62_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I turned the key in the lock.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{i turned the key in the lock.}} \\
{\small $\sfA_{2}$: \texttt{A mechanical variable camshaft turned the key in the lock.}} \\
{\small $\sfA_{3}$: \texttt{I flipped the lever but it hard to the key in the lock.}} \\
{\small $\sfA_{4}$: \texttt{I opened the calculator to work but not the calculator because the calculator was locked. the key in the lock.}} \\
{\small $\sfA_{5}$: \texttt{I opened the dialog dialog box and clicked on OK to proceed to the page the key in the lock.}} \\
{\small $\sfA_{6}$: \texttt{I turned the coin into gold and not the decimal because I expected the coin to be safe in the lock.}} \\
{\small $\sfA_{7}$: \texttt{I turned on the lights out for the first time in the lock.}} \\
{\small $\sfA_{8}$: \texttt{I turned off the tracking so that the fender could be heard. The fender would be vulnerable in the lock.}} \\
{\small $\sfA_{9}$: \texttt{No one could turned the key in the lock.}} \\
{\small $\sfA_{10}$: \texttt{The only thing keeping my attention about this movie was the fact that it kept on turned the key in the lock.}} \\
{\small $\sfA_{11}$: \texttt{no one turned the key in the lock.}} \\
{\small $\sfA_{12}$: \texttt{I didn't put the collar through the key in the lock.}} \\
{\small $\sfA_{13}$: \texttt{I didn't change the ring or change my number the key in the lock.}} \\
{\small $\sfA_{14}$: \texttt{I failed to turn the key in the lock.}} \\
{\small $\sfA_{15}$: \texttt{I turned away the keys because I didn't want to remember what it was in the lock.}} \\
{\small $\sfA_{16}$: \texttt{I turned away the keys, but not the keys to my house, because I felt I had left in the lock.}} \\
{\small $\sfA_{17}$: \texttt{I turned not back in the lock.}} \\
{\small $\sfA_{18}$: \texttt{Luckily I turned the key in the lock.}} \\
{\small $\sfA_{19}$: \texttt{I turned the key in the lock.}} \\
{\small $\sfA_{20}$: \texttt{The phone turned the key in the lock.}} \\
\egtbhlt {\small $\sfA_{21}$: \texttt{I opened the key in the lock.}} \\
\egtbhlt {\small $\sfA_{22}$: \texttt{I checked the key in the lock.}} \\
{\small $\sfA_{23}$: \texttt{I left the key in the lock.}} \\
\egtbhlt {\small $\sfA_{24}$: \texttt{I turned the key into the safe in the lock.}} \\
{\small $\sfA_{25}$: \texttt{I turned the radio off in the lock.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{I turned the bars in the lock.}} \\

==> tables/raw_data/eg_copa_dev_62_1_dist.txt <==
\, \\
$0$ \\
$0.0201$ \\
$0.0818$ \\
$0.0724$ \\
$0.1483$ \\
$0.0901$ \\
$0.1279$ \\
$0.0662$ \\
$0.1394$ \\
$0.1158$ \\
$0.2473$ \\
$0.0762$ \\
$0.1272$ \\
$0.2363$ \\
$0.0574$ \\
$0.1320$ \\
$0.1476$ \\
$0.0682$ \\
$0.3215$ \\
$0.0000$ \\
$0.0643$ \\
$0.0323$ \\
$0.0358$ \\
$0.0646$ \\
$0.0358$ \\
$0.0525$ \\
$0.0242$ \\


==> tables/raw_data/eg_copa_dev_62_1_interv.txt <==
\, \\
{\small $\sfE_1$: \texttt{I turned the key in the lock.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{i turned the key in the lock.}} \\
{\small $\sfA_{2}$: \texttt{A mechanical variable camshaft turned the key in the lock.}} \\
{\small $\sfA_{3}$: \texttt{I flipped the lever but it hard to the key in the lock.}} \\
{\small $\sfA_{4}$: \texttt{I opened the calculator to work but not the calculator because the calculator was locked. the key in the lock.}} \\
{\small $\sfA_{5}$: \texttt{I opened the dialog dialog box and clicked on OK to proceed to the page the key in the lock.}} \\
{\small $\sfA_{6}$: \texttt{I turned the coin into gold and not the decimal because I expected the coin to be safe in the lock.}} \\
{\small $\sfA_{7}$: \texttt{I turned on the lights out for the first time in the lock.}} \\
{\small $\sfA_{8}$: \texttt{I turned off the tracking so that the fender could be heard. The fender would be vulnerable in the lock.}} \\
{\small $\sfA_{9}$: \texttt{No one could turned the key in the lock.}} \\
{\small $\sfA_{10}$: \texttt{The only thing keeping my attention about this movie was the fact that it kept on turned the key in the lock.}} \\
{\small $\sfA_{11}$: \texttt{no one turned the key in the lock.}} \\
{\small $\sfA_{12}$: \texttt{I didn't put the collar through the key in the lock.}} \\
{\small $\sfA_{13}$: \texttt{I didn't change the ring or change my number the key in the lock.}} \\
{\small $\sfA_{14}$: \texttt{I failed to turn the key in the lock.}} \\
{\small $\sfA_{15}$: \texttt{I turned away the keys because I didn't want to remember what it was in the lock.}} \\
{\small $\sfA_{16}$: \texttt{I turned away the keys, but not the keys to my house, because I felt I had left in the lock.}} \\
{\small $\sfA_{17}$: \texttt{I turned not back in the lock.}} \\
{\small $\sfA_{18}$: \texttt{Luckily I turned the key in the lock.}} \\
{\small $\sfA_{19}$: \texttt{I turned the key in the lock.}} \\
{\small $\sfA_{20}$: \texttt{The phone turned the key in the lock.}} \\
\egtbhlt {\small $\sfA_{21}$: \texttt{I opened the key in the lock.}} \\
\egtbhlt {\small $\sfA_{22}$: \texttt{I checked the key in the lock.}} \\
{\small $\sfA_{23}$: \texttt{I left the key in the lock.}} \\
\egtbhlt {\small $\sfA_{24}$: \texttt{I turned the key into the safe in the lock.}} \\
{\small $\sfA_{25}$: \texttt{I turned the radio off in the lock.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{I turned the bars in the lock.}} \\


==> tables/raw_data/eg_copa_dev_62_1_pdy.txt <==
\, \\
$0.5104$ \\
$0.5078$ \\
$0.5048$ \\
$0.5226$ \\
$0.2874$ \\
$0.4793$ \\
$0.5006$ \\
$0.5038$ \\
$0.4485$ \\
$0.4971$ \\
$0.4347$ \\
$0.5175$ \\
$0.5667$ \\
$0.4194$ \\
$0.5017$ \\
$0.5163$ \\
$0.5344$ \\
$0.4930$ \\
$0.2407$ \\
$0.5104$ \\
$0.5010$ \\
$0.4991$ \\
$0.5127$ \\
$0.5108$ \\
$0.5213$ \\
$0.5048$ \\
$0.5111$ \\


==> tables/raw_data/eg_copa_dev_62_2_cov.txt <==
{\small $\sfX_{2}$: \texttt{There was no need to be concerned about the key's security.}} & & & \\
{\small $\sfX_{8}$: \texttt{I did not know about this option, so I had to manually remove the existing key.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to make sure that the original key is not compromised.}} & & & \\
{\small $\sfX_{12}$: \texttt{I had to find out that that it is possible to find the key from the duplicate with the.}} & & & \\
{\small $\sfX_{13}$: \texttt{I created a file called 'test.txt.}} & & & \\
{\small $\sfX_{14}$: \texttt{I made a snapshot of the key and stored it in an encrypted file on a USB drive.}} & & & \\
{\small $\sfX_{16}$: \texttt{I use this command to duplicate the key file.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went through this guide with the new key.}} & & & \\
{\small $\sfX_{20}$: \texttt{I deleted the last user, the last login, the last logout and all the logs.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even log in.}} & & & \\
{\small $\sfX_{29}$: \texttt{My original key was on a computer that I now do not have.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, I removed some of the entries in the dictionary (for example, one key with the.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems that there was a key being used in the background, but I have no idea.}} & & & \\
{\small $\sfX_{32}$: \texttt{I tried deleting the keystore file and recreating it.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only one user can access to a row of a table, like my case.}} & & & \\
{\small $\sfX_{36}$: \texttt{I needed to create my key.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was just key, nothing else.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd already made the copy of that key to the account's other key files.}} & & & \\
{\small $\sfX_{46}$: \texttt{I used to enter the room and turn down the gas.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made sure the right 	  key could be restored to this keyring.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one could have it.}} & & & \\
{\small $\sfX_{53}$: \texttt{I just had a backup of the file: keystore.p12 ....}} & & & \\
{\small $\sfX_{56}$: \texttt{The original key is lost.}} & & & \\
{\small $\sfX_{57}$: \texttt{I tried to use the default value of the map, but still it didn't work.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn't get the key, only the error "There's been no activity on this account.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had an identical security system and everything was fine.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used all the same settings and got the same effect—no keys, and I had a.}} & & & \\
{\small $\sfX_{61}$: \texttt{I am working with this code.}} & & & \\
{\small $\sfX_{63}$: \texttt{I made the key again.}} & & & \\
{\small $\sfX_{65}$: \texttt{I made another key using my public key from a server running Ubuntu 12.04.}} & & & \\
{\small $\sfX_{68}$: \texttt{I made a copy of the key.}} & & & \\
{\small $\sfX_{70}$: \texttt{I had a KeyChain which I bought (like on Ebay.}} & & & \\
{\small $\sfX_{71}$: \texttt{I had the same result before using my key.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the first version of this script was being tested by the client, I deleted the old key.}} & & & \\
{\small $\sfX_{75}$: \texttt{I have done nothing with it.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not been so weak from hunger, I would have kept searching the city.}} & & & \\
{\small $\sfX_{81}$: \texttt{I was trying to restore my backup, but I wanted to start over from a full clean.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was doing this.}} & & & \\
{\small $\sfX_{85}$: \texttt{I checked the key with.}} & & & \\
{\small $\sfX_{86}$: \texttt{I made a copy of the key to a safe place, and after locking the door in the.}} & & & \\
{\small $\sfX_{87}$: \texttt{I made a backup of the key.}} & & & \\
{\small $\sfX_{88}$: \texttt{The app was working fine, but now when I try to send a message.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only knew the two keys and the number of key.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never done anything like that.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could run the server fine, with both the old and the new key and could download the.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would create a new empty file; then, I copied the key in the new file.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been able to login as root, because of the default password of the installation.}} & & & \\


==> tables/raw_data/eg_copa_dev_62_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I made a duplicate of the key.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{Someone made a duplicate of the key.}} \\
{\small $\sfA_{2}$: \texttt{My friend needed an alarm clock and a friend bought him a pocketknife so he could made a duplicate of the key.}} \\
{\small $\sfA_{3}$: \texttt{Bill was concerned he could copy made a duplicate of the key.}} \\
{\small $\sfA_{4}$: \texttt{I needed to do a double tap with a duplicate of the key.}} \\
{\small $\sfA_{5}$: \texttt{I tried to open the jar of the bottle when I poured it into the bowl. I poured the bottle into the bowl but it was too big. a duplicate of the key.}} \\
{\small $\sfA_{6}$: \texttt{I ran out and bought a hammer instead of the screwdriver because the screwdriver would make a duplicate of the key.}} \\
{\small $\sfA_{7}$: \texttt{I made this out of the blue to share with my son, to make him understand that his actions hurt him more than i did.}} \\
{\small $\sfA_{8}$: \texttt{I made this because I believe in true love...... and I make this to say that I believe that.}} \\
{\small $\sfA_{9}$: \texttt{I made less of my dollar putting the book on the disc than I did putting the card because the key I used was just wrong..}} \\
{\small $\sfA_{10}$: \texttt{I'm sure Adam West isn't made a duplicate of the key.}} \\
{\small $\sfA_{11}$: \texttt{I didn't made a duplicate of the key.}} \\
{\small $\sfA_{12}$: \texttt{No made a duplicate of the key.}} \\
{\small $\sfA_{13}$: \texttt{I didn't even make a duplicate of the key.}} \\
{\small $\sfA_{14}$: \texttt{I did not make a duplicate of the key.}} \\
{\small $\sfA_{15}$: \texttt{I found the film unfunny and boring, and not a duplicate of the key.}} \\
{\small $\sfA_{16}$: \texttt{I made no mistake making the copy of the key.}} \\
{\small $\sfA_{17}$: \texttt{I made better copies of the key figures in the book than the sketches because the sketches were not detailed and not.}} \\
{\small $\sfA_{18}$: \texttt{I made a duplicate of the key.}} \\
{\small $\sfA_{19}$: \texttt{I broke the made a duplicate of the key.}} \\
{\small $\sfA_{20}$: \texttt{I lost my phone because of a duplicate of the key.}} \\
{\small $\sfA_{21}$: \texttt{I tried to duplicate the pattern on my doll so I placed it on the couch, but it ended up being a duplicate of the key.}} \\
{\small $\sfA_{22}$: \texttt{I tried to shrink a duplicate of the key.}} \\
{\small $\sfA_{23}$: \texttt{I made a better of the duplicate of the key.}} \\
{\small $\sfA_{24}$: \texttt{I made the same mistake as Tim in replicating the system, and was thrilled when I redesigned the whole thing.}} \\
{\small $\sfA_{25}$: \texttt{I made the wrong choice putting the key in alphabetical order. I was wrong and I regretted putting it in alphabetical order.}} \\

==> tables/raw_data/eg_copa_dev_62_2_dist.txt <==
\, \\
$0$ \\
$0.0385$ \\
$0.1829$ \\
$0.1699$ \\
$0.1310$ \\
$0.1436$ \\
$0.1396$ \\
$0.2296$ \\
$0.2536$ \\
$0.2711$ \\
$0.1675$ \\
$0.1723$ \\
$0.0786$ \\
$0.0963$ \\
$0.1010$ \\
$0.1100$ \\
$0.1099$ \\
$0.1791$ \\
$0.0000$ \\
$0.0545$ \\
$0.1091$ \\
$0.1454$ \\
$0.0598$ \\
$0.0450$ \\
$0.2070$ \\
$0.1485$ \\


==> tables/raw_data/eg_copa_dev_62_2_interv.txt <==
\, \\
{\small $\sfE_1$: \texttt{I made a duplicate of the key.}} \\
\egtbhlt {\small $\sfA_{1}$: \texttt{Someone made a duplicate of the key.}} \\
{\small $\sfA_{2}$: \texttt{My friend needed an alarm clock and a friend bought him a pocketknife so he could made a duplicate of the key.}} \\
{\small $\sfA_{3}$: \texttt{Bill was concerned he could copy made a duplicate of the key.}} \\
{\small $\sfA_{4}$: \texttt{I needed to do a double tap with a duplicate of the key.}} \\
{\small $\sfA_{5}$: \texttt{I tried to open the jar of the bottle when I poured it into the bowl. I poured the bottle into the bowl but it was too big. a duplicate of the key.}} \\
{\small $\sfA_{6}$: \texttt{I ran out and bought a hammer instead of the screwdriver because the screwdriver would make a duplicate of the key.}} \\
{\small $\sfA_{7}$: \texttt{I made this out of the blue to share with my son, to make him understand that his actions hurt him more than i did.}} \\
{\small $\sfA_{8}$: \texttt{I made this because I believe in true love...... and I make this to say that I believe that.}} \\
{\small $\sfA_{9}$: \texttt{I made less of my dollar putting the book on the disc than I did putting the card because the key I used was just wrong..}} \\
{\small $\sfA_{10}$: \texttt{I'm sure Adam West isn't made a duplicate of the key.}} \\
{\small $\sfA_{11}$: \texttt{I didn't made a duplicate of the key.}} \\
{\small $\sfA_{12}$: \texttt{No made a duplicate of the key.}} \\
{\small $\sfA_{13}$: \texttt{I didn't even make a duplicate of the key.}} \\
{\small $\sfA_{14}$: \texttt{I did not make a duplicate of the key.}} \\
{\small $\sfA_{15}$: \texttt{I found the film unfunny and boring, and not a duplicate of the key.}} \\
{\small $\sfA_{16}$: \texttt{I made no mistake making the copy of the key.}} \\
{\small $\sfA_{17}$: \texttt{I made better copies of the key figures in the book than the sketches because the sketches were not detailed and not.}} \\
{\small $\sfA_{18}$: \texttt{I made a duplicate of the key.}} \\
{\small $\sfA_{19}$: \texttt{I broke the made a duplicate of the key.}} \\
{\small $\sfA_{20}$: \texttt{I lost my phone because of a duplicate of the key.}} \\
{\small $\sfA_{21}$: \texttt{I tried to duplicate the pattern on my doll so I placed it on the couch, but it ended up being a duplicate of the key.}} \\
{\small $\sfA_{22}$: \texttt{I tried to shrink a duplicate of the key.}} \\
{\small $\sfA_{23}$: \texttt{I made a better of the duplicate of the key.}} \\
{\small $\sfA_{24}$: \texttt{I made the same mistake as Tim in replicating the system, and was thrilled when I redesigned the whole thing.}} \\
{\small $\sfA_{25}$: \texttt{I made the wrong choice putting the key in alphabetical order. I was wrong and I regretted putting it in alphabetical order.}} \\


==> tables/raw_data/eg_copa_dev_62_2_pdy.txt <==
\, \\
$0.4984$ \\
$0.5047$ \\
$0.5114$ \\
$0.3009$ \\
$0.4954$ \\
$0.4247$ \\
$0.4462$ \\
$0.3697$ \\
$0.2425$ \\
$0.4122$ \\
$0.3853$ \\
$0.5031$ \\
$0.4857$ \\
$0.4958$ \\
$0.4983$ \\
$0.4895$ \\
$0.5175$ \\
$0.5329$ \\
$0.4984$ \\
$0.4836$ \\
$0.4790$ \\
$0.4857$ \\
$0.5033$ \\
$0.5060$ \\
$0.3635$ \\
$0.4810$ \\


==> tables/raw_data/eg_copa_dev_63_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{I had scrubbed my face, arms, and chest, using a baby shampoo called "Sun.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the bathroom, and that was a little bit trickier.}} & & & \\
{\small $\sfX_{3}$: \texttt{I had got dressed.}} & & & \\
{\small $\sfX_{7}$: \texttt{I had been standing up because my knees hurt, and they were stiff.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had put on a new pair of latex gloves—I'm very careful about hand cleaning—.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to take out my medicine and check all my symptoms.}} & & & \\
{\small $\sfX_{11}$: \texttt{I had put a couple of paper towels in the drawer by the sink.}} & & & \\
{\small $\sfX_{12}$: \texttt{I had been sitting in the armchair by the fire.}} & & & \\
{\small $\sfX_{13}$: \texttt{I had decided to make a cup of tea.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’d been playing with my son, watching an old video on YouTube, and I.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had been brushing the sand from my clothes.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went through the washing ceremony to check the level of purity in my body, I washed my.}} & & & \\
{\small $\sfX_{20}$: \texttt{I washed my face.}} & & & \\
{\small $\sfX_{21}$: \texttt{I had just finished eating my breakfast.}} & & & \\
{\small $\sfX_{25}$: \texttt{I prepared a simple salad and some rolls on the table.}} & & & \\
{\small $\sfX_{26}$: \texttt{I scrubbed my hands with a little bit of soap,.}} & & & \\
{\small $\sfX_{27}$: \texttt{I turned to the side of the mirror, and I had a look.}} & & & \\
{\small $\sfX_{29}$: \texttt{I always take my shoes off.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, I removed some leftover food from the table, where the two men had been eating.}} & & & \\
{\small $\sfX_{31}$: \texttt{I took a few deep breaths and had a conversation with my heart.}} & & & \\
{\small $\sfX_{32}$: \texttt{I had changed into the outfit I was wearing: a pretty, pale pink T-shirt and.}} & & & \\
{\small $\sfX_{33}$: \texttt{I was clearing away breakfast things.}} & & & \\
{\small $\sfX_{34}$: \texttt{I used to take a shower, and now it was time to do that again.}} & & & \\
{\small $\sfX_{35}$: \texttt{I'd washed my face.}} & & & \\
{\small $\sfX_{36}$: \texttt{I needed to check my phone.}} & & & \\
{\small $\sfX_{38}$: \texttt{I'd taken the time to put on another pair of socks, and the socks for that matter.}} & & & \\
{\small $\sfX_{41}$: \texttt{I washed my hands more than a thousand times.}} & & & \\
{\small $\sfX_{42}$: \texttt{I needed to put on a gown and cap, and to check the medications I had received for.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd been sitting at my desk, answering emails and making phone calls.}} & & & \\
{\small $\sfX_{44}$: \texttt{I'd touched the wall for some reason.}} & & & \\
{\small $\sfX_{46}$: \texttt{I used to dry them properly.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made sure my hands were clean.}} & & & \\
{\small $\sfX_{52}$: \texttt{As a last resort, I would always scrub the top of my hands with a nail brush to.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had looked into the bathroom mirror.}} & & & \\
{\small $\sfX_{56}$: \texttt{I was talking to him.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd decided to drink some water, which was, of course, a bad idea.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was standing in the room, with the window open.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, I had put my coat on.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to wash my hands.}} & & & \\
{\small $\sfX_{61}$: \texttt{Though, I'd pulled a towel off the rack and was drying my hair.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was taking a shower.}} & & & \\
{\small $\sfX_{65}$: \texttt{I'd been wiping my palms on the sides of shorts and shirt, like a dirty secret.}} & & & \\
{\small $\sfX_{67}$: \texttt{I had been holding a glass of orange juice, which I had drained, and a bowl of.}} & & & \\
{\small $\sfX_{68}$: \texttt{I brushed my teeth and brushed my hair, I even dried my hair, and then I went.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would take a breath.}} & & & \\
{\small $\sfX_{70}$: \texttt{I’d brushed my teeth, put on deodorant, shaved, dried my hair.}} & & & \\
{\small $\sfX_{71}$: \texttt{I had brushed my teeth, applied makeup, and removed my contacts.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was making some tea.}} & & & \\
{\small $\sfX_{73}$: \texttt{I'd removed all my jewelry.}} & & & \\
{\small $\sfX_{74}$: \texttt{I had to take my shoes off.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had done enough hand-washing to be aware of why it was done, and also why.}} & & & \\
{\small $\sfX_{79}$: \texttt{I had been in my room for a half hour, where I had been watching my favorite movie.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not turned and looked at you, I would have kept on with my preparations.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d had a quick snack—a protein bar, a few pieces of dried fruit.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was going to get some tea.}} & & & \\
{\small $\sfX_{84}$: \texttt{I had taken a little break and started to read through the book.}} & & & \\
{\small $\sfX_{85}$: \texttt{I checked the kitchen sink to be sure there were no dirty dishes waiting to soak, which there.}} & & & \\
{\small $\sfX_{86}$: \texttt{I'd had a shower, so my hands were clean.}} & & & \\
{\small $\sfX_{87}$: \texttt{I was going to look around for a mirror.}} & & & \\
{\small $\sfX_{88}$: \texttt{I had dried off the shower floor, which is concrete and hard and slippery.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to prepare me for the meeting.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been cleaning up his wounds.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the hand dryer, as recommended.}} & & & \\
{\small $\sfX_{94}$: \texttt{I went to the bathroom.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would wipe them on my pants; then, I would wash them in the sink.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had just finished writing down the message that was awaiting him in the inbox of the computer screen.}} & & & \\
{\small $\sfX_{99}$: \texttt{I was going to do what I usually do to wash my hands: use a lot of soap.}} & & & \\

==> tables/raw_data/eg_copa_dev_63_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I was preparing to wash my hands.}} \\
{\small $\sfA_{1}$: \texttt{I was running low and got my hands wet but not the shoes because the hands were preparing to wash my hands.}} \\
{\small $\sfA_{2}$: \texttt{I was standing close to the sink and was suddenly wet from the rain because the sink was well lit preparing to wash my hands.}} \\
{\small $\sfA_{3}$: \texttt{I wanted to get rid of the smell of bleach and use water instead because the water was clean and preparing to wash my hands.}} \\
{\small $\sfA_{4}$: \texttt{The person was preparing to wash my hands.}} \\
{\small $\sfA_{5}$: \texttt{i've was preparing to wash my hands.}} \\
{\small $\sfA_{6}$: \texttt{I guess was preparing to wash my hands.}} \\
{\small $\sfA_{7}$: \texttt{I was about to start using dish soap to wash my hands.}} \\
{\small $\sfA_{8}$: \texttt{I was going to wash my hands.}} \\
{\small $\sfA_{9}$: \texttt{I was late for work so I was running and picking up the dishes. So I got to wash my hands.}} \\
{\small $\sfA_{10}$: \texttt{EMPTY was preparing to wash my hands.}} \\
{\small $\sfA_{11}$: \texttt{I was preparing to wash my hands.}} \\
{\small $\sfA_{12}$: \texttt{I was preparing to use lube to get out of my hands.}} \\
{\small $\sfA_{13}$: \texttt{I was preparing to take a vitamin c and a calcium supplement. I took my hands.}} \\
{\small $\sfA_{14}$: \texttt{I was preparing to cook dinner my hands.}} \\
\egtbhlt {\small $\sfA_{15}$: \texttt{I was preparing to wash my feet.}} \\
{\small $\sfA_{16}$: \texttt{I was preparing to wash my face and hair.}} \\
\egtbhlt {\small $\sfA_{17}$: \texttt{I was preparing to wash the clothes.}} \\
{\small $\sfA_{18}$: \texttt{I didn't preparing to wash my hands.}} \\
{\small $\sfA_{19}$: \texttt{I don't know how to describe an incredible preparing to wash my hands.}} \\
{\small $\sfA_{20}$: \texttt{I was not preparing to wash my hands.}} \\
{\small $\sfA_{21}$: \texttt{Maybe it's because my dog died recently, or because my wife was sick that week. I don't know, but I was preparing to wash my hands.}} \\
{\small $\sfA_{22}$: \texttt{I didn't wash my hands with soap but instead used conditioner because the soap was preparing to wash my hands.}} \\
{\small $\sfA_{23}$: \texttt{I can't wash my hands was preparing to wash my hands.}} \\
{\small $\sfA_{24}$: \texttt{I was not supposed to wash my hands.}} \\
{\small $\sfA_{25}$: \texttt{I was not supposed to be doing dishes after dinner, so I was going to wash my hands.}} \\
{\small $\sfA_{26}$: \texttt{I was not sure if I needed to use soap or vinegar to clean to wash my hands.}} \\
{\small $\sfA_{27}$: \texttt{EMPTY was preparing to wash my hands.}} \\
{\small $\sfA_{28}$: \texttt{No part of the preparation except was preparing to wash my hands.}} \\
{\small $\sfA_{29}$: \texttt{However, as I mentioned already, time to was preparing to wash my hands.}} \\
{\small $\sfA_{30}$: \texttt{I was preparing to wash my eyes but switched to water my hands.}} \\
{\small $\sfA_{31}$: \texttt{I was preparing to wash my hands.}} \\
{\small $\sfA_{32}$: \texttt{I was preparing to skip the soap and water. I couldn't because the soap wasn't needed for my hands.}} \\
{\small $\sfA_{33}$: \texttt{I was preparing to wash my hands and I was doing too much.}} \\
\egtbhlt {\small $\sfA_{34}$: \texttt{I was preparing to wash the clothes.}} \\
{\small $\sfA_{35}$: \texttt{I was preparing to wash my hands but had to get water since the hands were not touching.}} \\
{\small $\sfA_{36}$: \texttt{I tried to wash preparing to wash my hands.}} \\
{\small $\sfA_{37}$: \texttt{I needed to get rid of my feet preparing to wash my hands.}} \\
{\small $\sfA_{38}$: \texttt{I was preparing to wash my hands.}} \\
{\small $\sfA_{39}$: \texttt{he was preparing to wash my hands.}} \\
{\small $\sfA_{40}$: \texttt{I was preparing to wash my hands.}} \\
{\small $\sfA_{41}$: \texttt{I was going to wash my hands.}} \\
\egtbhlt {\small $\sfA_{42}$: \texttt{I was preparing to cook to wash my hands.}} \\
{\small $\sfA_{43}$: \texttt{I was preparing to wash my hands.}} \\
{\small $\sfA_{44}$: \texttt{It was preparing to wash my hands.}} \\
{\small $\sfA_{45}$: \texttt{The towel was preparing to wash my hands.}} \\
{\small $\sfA_{46}$: \texttt{I was preparing to put my hands.}} \\
{\small $\sfA_{47}$: \texttt{I was preparing to ditch my hands.}} \\
{\small $\sfA_{48}$: \texttt{I was preparing to wash my hands.}} \\
\egtbhlt {\small $\sfA_{49}$: \texttt{I was preparing to wash my face.}} \\
\egtbhlt {\small $\sfA_{50}$: \texttt{I was preparing to wash my feet.}} \\
{\small $\sfA_{51}$: \texttt{I was preparing to wash dishes..}} \\

==> tables/raw_data/eg_copa_dev_63_1_dist.txt <==
\, \\
$0$ \\
$0.2485$ \\
$0.1792$ \\
$0.2153$ \\
$0.0752$ \\
$0.1014$ \\
$0.1210$ \\
$0.1067$ \\
$0.1424$ \\
$0.3054$ \\
$0.0700$ \\
$0.0000$ \\
$0.0586$ \\
$0.0912$ \\
$0.1014$ \\
$0.0157$ \\
$0.0398$ \\
$0.0324$ \\
$0.1373$ \\
$0.1263$ \\
$0.1601$ \\
$0.3740$ \\
$0.3322$ \\
$0.1219$ \\
$0.1294$ \\
$0.4810$ \\
$0.0940$ \\
$0.0700$ \\
$0.2772$ \\
$0.2068$ \\
$0.0970$ \\
$0.0000$ \\
$0.1389$ \\
$0.1404$ \\
$0.0324$ \\
$0.2359$ \\
$0.0919$ \\
$0.0966$ \\
$0.0000$ \\
$0.0682$ \\
$0.0000$ \\
$0.1424$ \\
$0.0325$ \\
$0.0000$ \\
$0.0659$ \\
$0.0784$ \\
$0.0489$ \\
$0.0783$ \\
$0.0000$ \\
$0.0207$ \\
$0.0157$ \\
$0.1730$ \\

==> tables/raw_data/eg_copa_dev_63_1_pdy.txt <==
\, \\
$0.4847$ \\
$0.4177$ \\
$0.4972$ \\
$0.3779$ \\
$0.4754$ \\
$0.4966$ \\
$0.3801$ \\
$0.4440$ \\
$0.3987$ \\
$0.3302$ \\
$0.4601$ \\
$0.4847$ \\
$0.4764$ \\
$0.4764$ \\
$0.4861$ \\
$0.4917$ \\
$0.4923$ \\
$0.5002$ \\
$0.4339$ \\
$0.4227$ \\
$0.4513$ \\
$0.2685$ \\
$0.2946$ \\
$0.2412$ \\
$0.4955$ \\
$0.3228$ \\
$0.4754$ \\
$0.4601$ \\
$0.4667$ \\
$0.4536$ \\
$0.4884$ \\
$0.4847$ \\
$0.4039$ \\
$0.4780$ \\
$0.5002$ \\
$0.4759$ \\
$0.5058$ \\
$0.4861$ \\
$0.4847$ \\
$0.4971$ \\
$0.4847$ \\
$0.3987$ \\
$0.4913$ \\
$0.4847$ \\
$0.4992$ \\
$0.5118$ \\
$0.4752$ \\
$0.4679$ \\
$0.4847$ \\
$0.4926$ \\
$0.4917$ \\
$0.5169$ \\

==> tables/raw_data/eg_copa_dev_63_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{I had scrubbed the kitchen floor and the sink and, uh, that kind of thing.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was the need to remove the rubbish from the front garden.}} & & & \\
{\small $\sfX_{7}$: \texttt{I had been walking up and down the hall, running my hands over the wood-paneled.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had put a load of clothes, some books and some DVD's into the washing machine.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to take out the trash and empty all the containers.}} & & & \\
{\small $\sfX_{11}$: \texttt{I had put a couple of washcloths on the bathroom counter.}} & & & \\
{\small $\sfX_{12}$: \texttt{I had to deal with the dirty clothes hamper and the clothes on the floor.}} & & & \\
{\small $\sfX_{13}$: \texttt{I had decided to clean the stove.}} & & & \\
{\small $\sfX_{14}$: \texttt{I decided to take a short break and get some ice-cream.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had vacuumed the room.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went down to the living room and turned on the TV.}} & & & \\
{\small $\sfX_{20}$: \texttt{I needed to find a bottle opener.}} & & & \\
{\small $\sfX_{25}$: \texttt{I prepared a simple salad and some crackers and cheeses in our very cute wooden bowl.}} & & & \\
{\small $\sfX_{26}$: \texttt{I scrubbed down the sink, the counter, the tile and my hands.}} & & & \\
{\small $\sfX_{27}$: \texttt{I turned on the TV to catch my favourite news programme, when the host came on and said.}} & & & \\
{\small $\sfX_{29}$: \texttt{I always take my shower.}} & & & \\
{\small $\sfX_{31}$: \texttt{I took a bath and washed my hair.}} & & & \\
{\small $\sfX_{32}$: \texttt{I had to clean the house.}} & & & \\
{\small $\sfX_{33}$: \texttt{I showered, put on a clean pair of pants and a shirt.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did my normal routine.}} & & & \\
{\small $\sfX_{35}$: \texttt{I'd washed the coffee table, and before that, I'd vacuumed the floor.}} & & & \\
{\small $\sfX_{36}$: \texttt{I needed to flush the toilet.}} & & & \\
{\small $\sfX_{38}$: \texttt{I went to the kitchen to put away another load of dishes.}} & & & \\
{\small $\sfX_{42}$: \texttt{I needed to put on a pair of rubber gloves.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd already wiped the kitchen counter.}} & & & \\
{\small $\sfX_{44}$: \texttt{I would take out the trash.}} & & & \\
{\small $\sfX_{46}$: \texttt{I used to clean the living room and the kitchen, and even the bathroom sometimes.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made sure the refrigerator was stocked.}} & & & \\
{\small $\sfX_{52}$: \texttt{As a last resort, I would always open the medicine cabinet and remove any expired birth control pills.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had to clear away the table, then rinse dishes and clean the table.}} & & & \\
{\small $\sfX_{54}$: \texttt{I checked on the kids, who were doing what they normally did.}} & & & \\
{\small $\sfX_{56}$: \texttt{The kitchen.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd decided to organize the cabinets in the kitchen, because organizing might calm me down.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was doing laundry.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, I had put my makeup on.}} & & & \\
{\small $\sfX_{60}$: \texttt{I turned on the radio.}} & & & \\
{\small $\sfX_{61}$: \texttt{Though, I'd go to the kitchen and make a small snack for myself.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was taking a shower.}} & & & \\
{\small $\sfX_{65}$: \texttt{I made myself a green smoothie.}} & & & \\
{\small $\sfX_{67}$: \texttt{I would remove the dishes stored in the kitchen, and then, at last, I would clean.}} & & & \\
{\small $\sfX_{68}$: \texttt{I brushed my teeth and took a shower, but I was not very interested in either task.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would take a good look at all of the objects in the room, cataloging and organizing.}} & & & \\
{\small $\sfX_{70}$: \texttt{I’d brushed my teeth, put on deodorant and makeup, and made sure.}} & & & \\
{\small $\sfX_{71}$: \texttt{I took a shower.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was making some soup.}} & & & \\
{\small $\sfX_{74}$: \texttt{I had to take the covers off of my bed and the bedspread.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had to clear all the stuff out of my room.}} & & & \\
{\small $\sfX_{80}$: \texttt{I took a shower and had a leisurely breakfast.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d had a shower, washed my face, dried it with a towel then put.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was going to get us a drink of water and maybe some dinner.}} & & & \\
{\small $\sfX_{84}$: \texttt{I cleaned the other three bathrooms and started up the shower.}} & & & \\
{\small $\sfX_{85}$: \texttt{I checked the kitchen.}} & & & \\
{\small $\sfX_{86}$: \texttt{I would change into my workout clothes, brush my teeth, and put on my makeup in full.}} & & & \\
{\small $\sfX_{87}$: \texttt{I was cleaning out the closet in the bedroom.}} & & & \\
{\small $\sfX_{88}$: \texttt{I had washed off the makeup.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to prepare me for the clean.}} & & & \\
{\small $\sfX_{92}$: \texttt{Though, I was going to take a shower.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always do the laundry.}} & & & \\
{\small $\sfX_{94}$: \texttt{I went to the kitchen.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would wipe down the counters and the sink, then go in and open the mirror and turn.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had to go out and buy my weekly supply: a roll of toilet paper.}} & & & \\
{\small $\sfX_{99}$: \texttt{I decided to make a new recipe.}} & & & \\

==> tables/raw_data/eg_copa_dev_63_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I was preparing to clean the bathroom.}} \\
{\small $\sfA_{1}$: \texttt{I was building the car instead of the house since the house was incompatible with cleanliness. preparing to clean the bathroom.}} \\
{\small $\sfA_{2}$: \texttt{I was so bad at the job that I was preparing to clean the bathroom.}} \\
{\small $\sfA_{3}$: \texttt{I was doing a job preparing to clean the bathroom.}} \\
{\small $\sfA_{4}$: \texttt{A woman was preparing to clean the bathroom.}} \\
\egtbhlt {\small $\sfA_{5}$: \texttt{Kevin was preparing to clean the bathroom.}} \\
{\small $\sfA_{6}$: \texttt{Emily was preparing to clean the bathroom.}} \\
{\small $\sfA_{7}$: \texttt{I was going to take a bath instead of to clean the bathroom.}} \\
{\small $\sfA_{8}$: \texttt{I was able to do the cleaning in time, and was pretty good at it, although the to clean the bathroom.}} \\
{\small $\sfA_{9}$: \texttt{I was going to clean the bathroom.}} \\
{\small $\sfA_{10}$: \texttt{I was preparing to clean the bathroom.}} \\
{\small $\sfA_{11}$: \texttt{Bill was preparing to clean the bathroom.}} \\
{\small $\sfA_{12}$: \texttt{EMPTY was preparing to clean the bathroom.}} \\
{\small $\sfA_{13}$: \texttt{I was preparing to cook dinner the bathroom.}} \\
{\small $\sfA_{14}$: \texttt{I was preparing to sleep the bathroom.}} \\
{\small $\sfA_{15}$: \texttt{I was preparing to cook dinner for my family. the bathroom.}} \\
{\small $\sfA_{16}$: \texttt{I was preparing to clean the kitchen floor.}} \\
{\small $\sfA_{17}$: \texttt{I was preparing to clean the kitchen table.}} \\
{\small $\sfA_{18}$: \texttt{I wasn't preparing to clean the bathroom.}} \\
{\small $\sfA_{19}$: \texttt{I didn't want to wash either the towels or the sponge. I was preparing to clean the bathroom.}} \\
{\small $\sfA_{20}$: \texttt{I was not preparing to clean the bathroom.}} \\
{\small $\sfA_{21}$: \texttt{When I was done, I was preparing to clean the bathroom.}} \\
{\small $\sfA_{22}$: \texttt{I wasn't was preparing to clean the bathroom.}} \\
{\small $\sfA_{23}$: \texttt{no one was preparing to clean the bathroom.}} \\
{\small $\sfA_{24}$: \texttt{I was not rushing too much and didn't get to clean the bathroom.}} \\
{\small $\sfA_{25}$: \texttt{I was not able to do the dishes, so I had to do the dishes. I had no problem washing to clean the bathroom.}} \\
{\small $\sfA_{26}$: \texttt{I was not going to to clean the bathroom.}} \\
{\small $\sfA_{27}$: \texttt{I was not supposed to was preparing to clean the bathroom.}} \\
{\small $\sfA_{28}$: \texttt{no one was preparing to clean the bathroom.}} \\
{\small $\sfA_{29}$: \texttt{No one was preparing to clean the bathroom.}} \\
{\small $\sfA_{30}$: \texttt{I was preparing to cook dinner the bathroom.}} \\
{\small $\sfA_{31}$: \texttt{I was preparing to skip the whole the bathroom.}} \\
{\small $\sfA_{32}$: \texttt{I was preparing to wash my hands, but I forgot to take the bathroom.}} \\
{\small $\sfA_{33}$: \texttt{I was preparing to clean the kitchen table.}} \\
{\small $\sfA_{34}$: \texttt{I was preparing to clean the bathroom all the time. I was not able to clean the bathroom all of the time and it would take forever.}} \\
{\small $\sfA_{35}$: \texttt{I was preparing to clean the kitchen counter.}} \\
{\small $\sfA_{36}$: \texttt{I was preparing to clean the bathroom.}} \\
{\small $\sfA_{37}$: \texttt{I smelled the cookies and wondered if mom was preparing to clean the bathroom.}} \\
{\small $\sfA_{38}$: \texttt{I knew it could be used by anyone, just a stranger, preparing to clean the bathroom.}} \\
{\small $\sfA_{39}$: \texttt{Emily was preparing to clean the bathroom.}} \\
{\small $\sfA_{40}$: \texttt{I was showering was preparing to clean the bathroom.}} \\
{\small $\sfA_{41}$: \texttt{she was preparing to clean the bathroom.}} \\
{\small $\sfA_{42}$: \texttt{I was hoping someone would fill me in on the details, so I tried to write to clean the bathroom.}} \\
{\small $\sfA_{43}$: \texttt{I was going to clean the bathroom.}} \\
{\small $\sfA_{44}$: \texttt{I was going through the old photos and couldn't decide which mirror to use for my mirror. The Mirror was too old to clean the bathroom.}} \\
{\small $\sfA_{45}$: \texttt{I was preparing to clean the bathroom.}} \\
\egtbhlt {\small $\sfA_{46}$: \texttt{I was preparing to put the clothes on the bathroom.}} \\
{\small $\sfA_{47}$: \texttt{I was preparing to put in the sewing machine the bathroom.}} \\
{\small $\sfA_{48}$: \texttt{I was preparing to cook dinner the bathroom.}} \\
\egtbhlt {\small $\sfA_{49}$: \texttt{I was preparing to clean the bathtub.}} \\
{\small $\sfA_{50}$: \texttt{I was preparing to clean the kitchen floor.}} \\
{\small $\sfA_{51}$: \texttt{I was preparing to clean a closet.}} \\

==> tables/raw_data/eg_copa_dev_63_2_dist.txt <==
\, \\
$0$ \\
$0.2191$ \\
$0.1228$ \\
$0.0598$ \\
$0.0703$ \\
$0.0325$ \\
$0.0651$ \\
$0.1247$ \\
$0.1402$ \\
$0.0952$ \\
$0.0000$ \\
$0.0678$ \\
$0.0513$ \\
$0.1011$ \\
$0.0583$ \\
$0.1601$ \\
$0.0437$ \\
$0.0549$ \\
$0.0798$ \\
$0.1496$ \\
$0.0645$ \\
$0.2527$ \\
$0.0717$ \\
$0.0505$ \\
$0.1418$ \\
$0.1548$ \\
$0.0765$ \\
$0.1146$ \\
$0.0505$ \\
$0.0503$ \\
$0.1011$ \\
$0.0773$ \\
$0.1399$ \\
$0.0549$ \\
$0.1130$ \\
$0.0430$ \\
$0.0000$ \\
$0.0814$ \\
$0.1086$ \\
$0.0651$ \\
$0.0890$ \\
$0.0454$ \\
$0.3539$ \\
$0.0952$ \\
$0.1586$ \\
$0.0000$ \\
$0.0293$ \\
$0.0931$ \\
$0.1011$ \\
$0.0336$ \\
$0.0437$ \\
$0.0602$ \\

==> tables/raw_data/eg_copa_dev_63_2_pdy.txt <==
\, \\
$0.5023$ \\
$0.3765$ \\
$0.4935$ \\
$0.5171$ \\
$0.5083$ \\
$0.4889$ \\
$0.4522$ \\
$0.3744$ \\
$0.3202$ \\
$0.4437$ \\
$0.5023$ \\
$0.4967$ \\
$0.4727$ \\
$0.5102$ \\
$0.4908$ \\
$0.4288$ \\
$0.5098$ \\
$0.5073$ \\
$0.4573$ \\
$0.3829$ \\
$0.4836$ \\
$0.2748$ \\
$0.4897$ \\
$0.4948$ \\
$0.4809$ \\
$0.4008$ \\
$0.4419$ \\
$0.5107$ \\
$0.4948$ \\
$0.4911$ \\
$0.5102$ \\
$0.4662$ \\
$0.4426$ \\
$0.5073$ \\
$0.4897$ \\
$0.5059$ \\
$0.5023$ \\
$0.4850$ \\
$0.4470$ \\
$0.4522$ \\
$0.5224$ \\
$0.5137$ \\
$0.3144$ \\
$0.4437$ \\
$0.4813$ \\
$0.5023$ \\
$0.5046$ \\
$0.4958$ \\
$0.5102$ \\
$0.5063$ \\
$0.5098$ \\
$0.5074$ \\

==> tables/raw_data/eg_copa_dev_72_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He had written a brief book summary of the book and, using a set of questions.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was homework help, help desk, and online support.}} & & & \\
{\small $\sfX_{3}$: \texttt{No one did the work on time, and no one received good grades for it.}} & & & \\
{\small $\sfX_{5}$: \texttt{The kids had to do their school homework online.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the norm.}} & & & \\
{\small $\sfX_{7}$: \texttt{The class would sit quietly and listen to their teacher talk.}} & & & \\
{\small $\sfX_{8}$: \texttt{It was free time.}} & & & \\
{\small $\sfX_{9}$: \texttt{Homework was only assigned when the teacher had a class with a lot of work for the students to.}} & & & \\
{\small $\sfX_{10}$: \texttt{He did not give homework to his students.}} & & & \\
{\small $\sfX_{11}$: \texttt{There was a long period of time when nobody ever did any homework.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been teaching them during class for weeks.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was just a fun afternoon with the kids, and then it turned into a time of dr.}} & & & \\
{\small $\sfX_{16}$: \texttt{Every night, a student would get to work on their homework.}} & & & \\
{\small $\sfX_{17}$: \texttt{The students had to listen to music and watch a video, respectively, before they could do their.}} & & & \\
{\small $\sfX_{18}$: \texttt{The students had to do the homework themselves.}} & & & \\
{\small $\sfX_{19}$: \texttt{The children used to go to school in the morning and study their books until the evening.}} & & & \\
{\small $\sfX_{20}$: \texttt{The teacher assigned homework to the entire class.}} & & & \\
{\small $\sfX_{21}$: \texttt{Each student was given a piece of paper with some number on it.}} & & & \\
{\small $\sfX_{23}$: \texttt{They could play without limits.}} & & & \\
{\small $\sfX_{25}$: \texttt{I thought that the homework was just a part of my study in each class.}} & & & \\
{\small $\sfX_{26}$: \texttt{Students who have not completed their homework will not be allowed to go to the next class.}} & & & \\
{\small $\sfX_{29}$: \texttt{The assignment was simple, they were just to read the assigned reading.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, he handed out the following set of questions, which the teacher posed one by one to.}} & & & \\
{\small $\sfX_{31}$: \texttt{Students were not given much homework.}} & & & \\
{\small $\sfX_{32}$: \texttt{Students were only encouraged to work on assignments and were not explicitly told to do extra.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only the school's teacher did so.}} & & & \\
{\small $\sfX_{36}$: \texttt{He would just talk to them or read articles or give his own opinion on the subject.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was no homework.}} & & & \\
{\small $\sfX_{38}$: \texttt{The students had to read the textbook and test their knowledge of the material.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were assigned to do some homework.}} & & & \\
{\small $\sfX_{42}$: \texttt{Teachers would typically assign the work to the students, but this teacher assigned it to the students and.}} & & & \\
{\small $\sfX_{43}$: \texttt{There were no homework assignments at all.}} & & & \\
{\small $\sfX_{44}$: \texttt{The students would go to the Internet and download games.}} & & & \\
{\small $\sfX_{46}$: \texttt{The assignment had already been completed.}} & & & \\
{\small $\sfX_{47}$: \texttt{He asked his students on the first day of class to write down on A4 paper any questions.}} & & & \\
{\small $\sfX_{52}$: \texttt{No homework was assigned.}} & & & \\
{\small $\sfX_{53}$: \texttt{The students were all in the classroom, sitting in rows like the soldiers in the First World War.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just gave them a paper with one page written on it.}} & & & \\
{\small $\sfX_{57}$: \texttt{There was no homework.}} & & & \\
{\small $\sfX_{58}$: \texttt{The students were told the homework, and the students were to do the homework on their own.}} & & & \\
{\small $\sfX_{59}$: \texttt{We did it together in our home.}} & & & \\
{\small $\sfX_{60}$: \texttt{The teacher would have done the homework (or the students the teacher.}} & & & \\
{\small $\sfX_{61}$: \texttt{The teachers in the classroom used to do the homework at home.}} & & & \\
{\small $\sfX_{63}$: \texttt{The students were only allowed to go for a walk in the afternoons when the class was.}} & & & \\
{\small $\sfX_{64}$: \texttt{The teacher had talked to the students about the homework.}} & & & \\
{\small $\sfX_{65}$: \texttt{They met every morning to discuss the upcoming day.}} & & & \\
{\small $\sfX_{68}$: \texttt{The students had no access to this.}} & & & \\
{\small $\sfX_{69}$: \texttt{They would be busy working on their own stuff during break.}} & & & \\
{\small $\sfX_{70}$: \texttt{The students had to read a book called “Animal Farm”.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, she had been taught that homework was a necessary evil to be done in.}} & & & \\
{\small $\sfX_{72}$: \texttt{Each student was assigned a part of the homework for the year.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the teacher assigned homework on a regular basis, the teacher would do this on the whiteboard.}} & & & \\
{\small $\sfX_{77}$: \texttt{Each student had been busy working on their own.}} & & & \\
{\small $\sfX_{80}$: \texttt{None of the students had had a proper homework assignment.}} & & & \\
{\small $\sfX_{81}$: \texttt{Students could decide whether to do the homework.}} & & & \\
{\small $\sfX_{82}$: \texttt{There were no homework.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was the president of student council.}} & & & \\
{\small $\sfX_{85}$: \texttt{I always do the assignments myself, but this time, I let them do the work.}} & & & \\
{\small $\sfX_{86}$: \texttt{He would spend more than the allotted time answering the students’ questions and then would spend more.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in class learning and socializing.}} & & & \\
{\small $\sfX_{88}$: \texttt{The teachers gave out some questions to the students before the examinations.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only did half the work and got it done early.}} & & & \\
{\small $\sfX_{91}$: \texttt{The homework was something that students did for themselves.}} & & & \\
{\small $\sfX_{92}$: \texttt{He or she gave the students a lecture about the homework.}} & & & \\
{\small $\sfX_{93}$: \texttt{The students were told only that they would have homework.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most teachers would never give homework assignments with so little guidance.}} & & & \\
{\small $\sfX_{96}$: \texttt{The students were asked to do some extra homework, just for fun.}} & & & \\
{\small $\sfX_{98}$: \texttt{The teacher did not have homework assigned to the students.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of work, but he was willing to accept the work they were willing to give.}} & & & \\

==> tables/raw_data/eg_copa_dev_72_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He had written a brief book summary of the book and, using a set of questions.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was homework help, help desk, and online support.}} & & & \\
{\small $\sfX_{3}$: \texttt{No one did the work on time, and no one received good grades for it.}} & & & \\
{\small $\sfX_{5}$: \texttt{The kids had to do their school homework online.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the norm.}} & & & \\
{\small $\sfX_{7}$: \texttt{The class would sit quietly and listen to their teacher talk.}} & & & \\
{\small $\sfX_{8}$: \texttt{It was free time.}} & & & \\
{\small $\sfX_{9}$: \texttt{Homework was only assigned when the teacher had a class with a lot of work for the students to.}} & & & \\
{\small $\sfX_{10}$: \texttt{He did not give homework to his students.}} & & & \\
{\small $\sfX_{11}$: \texttt{There was a long period of time when nobody ever did any homework.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been teaching them during class for weeks.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was just a fun afternoon with the kids, and then it turned into a time of dr.}} & & & \\
{\small $\sfX_{16}$: \texttt{Every night, a student would get to work on their homework.}} & & & \\
{\small $\sfX_{17}$: \texttt{The students had to listen to music and watch a video, respectively, before they could do their.}} & & & \\
{\small $\sfX_{18}$: \texttt{The students had to do the homework themselves.}} & & & \\
{\small $\sfX_{19}$: \texttt{The children used to go to school in the morning and study their books until the evening.}} & & & \\
{\small $\sfX_{20}$: \texttt{The teacher assigned homework to the entire class.}} & & & \\
{\small $\sfX_{21}$: \texttt{Each student was given a piece of paper with some number on it.}} & & & \\
{\small $\sfX_{23}$: \texttt{They could play without limits.}} & & & \\
{\small $\sfX_{25}$: \texttt{I thought that the homework was just a part of my study in each class.}} & & & \\
{\small $\sfX_{26}$: \texttt{Students who have not completed their homework will not be allowed to go to the next class.}} & & & \\
{\small $\sfX_{29}$: \texttt{The assignment was simple, they were just to read the assigned reading.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, he handed out the following set of questions, which the teacher posed one by one to.}} & & & \\
{\small $\sfX_{31}$: \texttt{Students were not given much homework.}} & & & \\
{\small $\sfX_{32}$: \texttt{Students were only encouraged to work on assignments and were not explicitly told to do extra.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only the school's teacher did so.}} & & & \\
{\small $\sfX_{36}$: \texttt{He would just talk to them or read articles or give his own opinion on the subject.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was no homework.}} & & & \\
{\small $\sfX_{38}$: \texttt{The students had to read the textbook and test their knowledge of the material.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were assigned to do some homework.}} & & & \\
{\small $\sfX_{42}$: \texttt{Teachers would typically assign the work to the students, but this teacher assigned it to the students and.}} & & & \\
{\small $\sfX_{43}$: \texttt{There were no homework assignments at all.}} & & & \\
{\small $\sfX_{44}$: \texttt{The students would go to the Internet and download games.}} & & & \\
{\small $\sfX_{46}$: \texttt{The assignment had already been completed.}} & & & \\
{\small $\sfX_{47}$: \texttt{He asked his students on the first day of class to write down on A4 paper any questions.}} & & & \\
{\small $\sfX_{52}$: \texttt{No homework was assigned.}} & & & \\
{\small $\sfX_{53}$: \texttt{The students were all in the classroom, sitting in rows like the soldiers in the First World War.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just gave them a paper with one page written on it.}} & & & \\
{\small $\sfX_{57}$: \texttt{There was no homework.}} & & & \\
{\small $\sfX_{58}$: \texttt{The students were told the homework, and the students were to do the homework on their own.}} & & & \\
{\small $\sfX_{59}$: \texttt{We did it together in our home.}} & & & \\
{\small $\sfX_{60}$: \texttt{The teacher would have done the homework (or the students the teacher.}} & & & \\
{\small $\sfX_{61}$: \texttt{The teachers in the classroom used to do the homework at home.}} & & & \\
{\small $\sfX_{63}$: \texttt{The students were only allowed to go for a walk in the afternoons when the class was.}} & & & \\
{\small $\sfX_{64}$: \texttt{The teacher had talked to the students about the homework.}} & & & \\
{\small $\sfX_{65}$: \texttt{They met every morning to discuss the upcoming day.}} & & & \\
{\small $\sfX_{68}$: \texttt{The students had no access to this.}} & & & \\
{\small $\sfX_{69}$: \texttt{They would be busy working on their own stuff during break.}} & & & \\
{\small $\sfX_{70}$: \texttt{The students had to read a book called “Animal Farm”.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, she had been taught that homework was a necessary evil to be done in.}} & & & \\
{\small $\sfX_{72}$: \texttt{Each student was assigned a part of the homework for the year.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the teacher assigned homework on a regular basis, the teacher would do this on the whiteboard.}} & & & \\
{\small $\sfX_{77}$: \texttt{Each student had been busy working on their own.}} & & & \\
{\small $\sfX_{80}$: \texttt{None of the students had had a proper homework assignment.}} & & & \\
{\small $\sfX_{81}$: \texttt{Students could decide whether to do the homework.}} & & & \\
{\small $\sfX_{82}$: \texttt{There were no homework.}} & & & \\
{\small $\sfX_{83}$: \texttt{She was the president of student council.}} & & & \\
{\small $\sfX_{85}$: \texttt{I always do the assignments myself, but this time, I let them do the work.}} & & & \\
{\small $\sfX_{86}$: \texttt{He would spend more than the allotted time answering the students’ questions and then would spend more.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in class learning and socializing.}} & & & \\
{\small $\sfX_{88}$: \texttt{The teachers gave out some questions to the students before the examinations.}} & & & \\
{\small $\sfX_{90}$: \texttt{I only did half the work and got it done early.}} & & & \\
{\small $\sfX_{91}$: \texttt{The homework was something that students did for themselves.}} & & & \\
{\small $\sfX_{92}$: \texttt{He or she gave the students a lecture about the homework.}} & & & \\
{\small $\sfX_{93}$: \texttt{The students were told only that they would have homework.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most teachers would never give homework assignments with so little guidance.}} & & & \\
{\small $\sfX_{96}$: \texttt{The students were asked to do some extra homework, just for fun.}} & & & \\
{\small $\sfX_{98}$: \texttt{The teacher did not have homework assigned to the students.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of work, but he was willing to accept the work they were willing to give.}} & & & \\

==> tables/raw_data/eg_copa_dev_79_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had nothing in his pockets but his father's pocket watch, and some old coins he'd.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the time he'd been a little boy, about four years old, and.}} & & & \\
{\small $\sfX_{7}$: \texttt{He had been a very small fish in a very small pond.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had contained a knife and a set of keys—but there was nothing in it now.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed only to contain his breath and blood.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a slave, and his owner used him roughly when displeased.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had put a couple of coins in his pouch.}} & & & \\
{\small $\sfX_{12}$: \texttt{His wallet had been empty.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was filled with crumpled-up bills.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a slave-hunter to the west, a murderer in the service of his city.}} & & & \\
{\small $\sfX_{17}$: \texttt{It had been full of notes.}} & & & \\
{\small $\sfX_{18}$: \texttt{It had been half-filled with tobacco and a dirty handkerchief.}} & & & \\
{\small $\sfX_{20}$: \texttt{He had been working as a waiter at the Côte du Rhône at the Hotel Mont.}} & & & \\
{\small $\sfX_{21}$: \texttt{He couldn't even have given the goldfish.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was empty, but he could think of no problem more urgent than collecting them.}} & & & \\
{\small $\sfX_{23}$: \texttt{He'd been a beggar.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been a farmer.}} & & & \\
{\small $\sfX_{29}$: \texttt{The contents of his pockets would have been only a pair of pants, a shirt and, if it.}} & & & \\
{\small $\sfX_{30}$: \texttt{He'd hidden them at the old folk's home, where he'd lived.}} & & & \\
{\small $\sfX_{32}$: \texttt{He had only had the money to keep him going.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel too well.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just like them.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had come and taken the man's wallet.}} & & & \\
{\small $\sfX_{41}$: \texttt{He had been wearing a thick bracelet with a chain and gold links, a gift from the wife of.}} & & & \\
{\small $\sfX_{44}$: \texttt{He'd been wearing a plain suit and polished his shoes all the time, that would no longer do.}} & & & \\
{\small $\sfX_{46}$: \texttt{He used to keep spare coins in his shirt pocket, and use those for the fare.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd been a thief, a beggar and a soldier.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not worked for a long time.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two had been making their way through a series of shops.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been standing with his back to the wall, holding an umbrella over his head.}} & & & \\
{\small $\sfX_{58}$: \texttt{He had been trying to buy himself with the money that came from the sale of his books.}} & & & \\
{\small $\sfX_{59}$: \texttt{Of course, he had been a slave.}} & & & \\
{\small $\sfX_{60}$: \texttt{He used to have some.}} & & & \\
{\small $\sfX_{61}$: \texttt{He'd carried his entire life in his pockets.}} & & & \\
{\small $\sfX_{63}$: \texttt{He was wearing a shapeless dark coat with a dark suit underneath, a black hat, and.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd been a poor kid that the state had taken from his mother and put in one home after.}} & & & \\
{\small $\sfX_{68}$: \texttt{A few years back, he had an old steel frame.}} & & & \\
{\small $\sfX_{69}$: \texttt{He would have sold his coat, and his shirt, and then the little shoes upon his feet.}} & & & \\
{\small $\sfX_{70}$: \texttt{He must have been a poor man, and probably very pious.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even learned to count, she had already been carrying coins in.}} & & & \\
{\small $\sfX_{72}$: \texttt{He was a vagrant; he was a beggar.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the first few coins had been found in his bedside room, he had thought that they must.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had been broke; but here were a hundred pounds, two hundred, enough to be free of.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was filled with paper bills.}} & & & \\
{\small $\sfX_{81}$: \texttt{It was filled with his own blood.}} & & & \\
{\small $\sfX_{82}$: \texttt{It had been filled with something else.}} & & & \\
{\small $\sfX_{83}$: \texttt{She'd been on the line at the store, and now, she'd just finished washing the dishes.}} & & & \\
{\small $\sfX_{84}$: \texttt{He had earned twenty thousand a year.}} & & & \\
{\small $\sfX_{85}$: \texttt{He had bought candy with his own money.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd had nothing.}} & & & \\
{\small $\sfX_{87}$: \texttt{He had only worn a suit of gray cloth, and a white linen shirt underneath, such as.}} & & & \\
{\small $\sfX_{88}$: \texttt{The wallet was always half full.}} & & & \\
{\small $\sfX_{90}$: \texttt{He had been a student at the University.}} & & & \\
{\small $\sfX_{91}$: \texttt{Nothing, no work, no school, not even the police, but.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been saving up for a trip to the mainland.}} & & & \\
{\small $\sfX_{94}$: \texttt{He had a wallet.}} & & & \\
{\small $\sfX_{96}$: \texttt{The only place he filled his pockets with were his cheeks.}} & & & \\
{\small $\sfX_{98}$: \texttt{His pockets were always empty.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money, but he was a penniless young graduate, living in a one.}} & & & \\

==> tables/raw_data/eg_copa_dev_79_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{He'd had nothing in his pocket to worry about.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been no hole, just a thin line of cloth.}} & & & \\
{\small $\sfX_{7}$: \texttt{He cut off all his fingers, including those on his left hand.}} & & & \\
{\small $\sfX_{8}$: \texttt{He had put a knife in the pocket of his coveralls.}} & & & \\
{\small $\sfX_{10}$: \texttt{He was a young, handsome fellow with dark blue eyes and black curly hair.}} & & & \\
{\small $\sfX_{11}$: \texttt{He had put a couple of sticks in his pouch.}} & & & \\
{\small $\sfX_{12}$: \texttt{His wallet had been in his hand, and he had thrown the wallet on the ground as.}} & & & \\
{\small $\sfX_{16}$: \texttt{He had been a stranger to himself.}} & & & \\
{\small $\sfX_{17}$: \texttt{It had been in his mouth.}} & & & \\
{\small $\sfX_{18}$: \texttt{He went down to the river to check the damage.}} & & & \\
{\small $\sfX_{20}$: \texttt{He stuffed a paper bag in place of his wallet.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a secret, what with the police and all.}} & & & \\
{\small $\sfX_{25}$: \texttt{He had been afraid to kill anyone.}} & & & \\
{\small $\sfX_{30}$: \texttt{He'd hidden his heart, but not in a safe.}} & & & \\
{\small $\sfX_{32}$: \texttt{He'd thought she'd just pulled it out of thin air, but there it was.}} & & & \\
{\small $\sfX_{33}$: \texttt{He didn't feel too bad about taking the wallet from your wallet, but after he se.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just like any other.}} & & & \\
{\small $\sfX_{38}$: \texttt{The hole had been on the inside of his coat.}} & & & \\
{\small $\sfX_{41}$: \texttt{He had been wearing his uniform cap with the rank insignia, and he put it on.}} & & & \\
{\small $\sfX_{46}$: \texttt{He hadn't even looked at it.}} & & & \\
{\small $\sfX_{49}$: \texttt{He'd sewn up the hole in his leg.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was nothing in it, not even the thorns, and there was nothing there but.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen it.}} & & & \\
{\small $\sfX_{53}$: \texttt{He had not wanted to talk about it.}} & & & \\
{\small $\sfX_{56}$: \texttt{The two men had argued.}} & & & \\
{\small $\sfX_{57}$: \texttt{He'd been thinking of the boy's parents.}} & & & \\
{\small $\sfX_{58}$: \texttt{He had been trying to reach the hospital.}} & & & \\
{\small $\sfX_{63}$: \texttt{He had put a small packet of powder in her shoe, had used a hairpin to.}} & & & \\
{\small $\sfX_{65}$: \texttt{He'd been a good kid that the others seemed to like.}} & & & \\
{\small $\sfX_{70}$: \texttt{He had hidden the bullet in his leg.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a little girl, before she had even known what it meant to be.}} & & & \\
{\small $\sfX_{72}$: \texttt{He'd hidden it in the bottom of a pot of ointment.}} & & & \\
{\small $\sfX_{75}$: \texttt{He had done nothing; but he could do nothing now but lie and wait, and be.}} & & & \\
{\small $\sfX_{80}$: \texttt{It was not easy to find a place to hide the gun and if he was asked about.}} & & & \\
{\small $\sfX_{81}$: \texttt{He’d had a small knife to cut his clothes, but he didn’.}} & & & \\
{\small $\sfX_{85}$: \texttt{He always bought new jeans every time he went to Kmart.}} & & & \\
{\small $\sfX_{86}$: \texttt{He'd had nothing.}} & & & \\
{\small $\sfX_{87}$: \texttt{He had sewn the other pocket.}} & & & \\
{\small $\sfX_{88}$: \texttt{The pocket was for the book.}} & & & \\
{\small $\sfX_{90}$: \texttt{He had to get the tire.}} & & & \\
{\small $\sfX_{91}$: \texttt{He had been a poet; he didn't know the name of the needle that would close.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more careful not to carry any cash.}} & & & \\
{\small $\sfX_{94}$: \texttt{He could feel the cloth of his hand, the skin and cartilage underneath and he kept.}} & & & \\
{\small $\sfX_{98}$: \texttt{He had only been able to reach his groin.}} & & & \\
{\small $\sfX_{100}$: \texttt{He'd thought of taking it to the police but he had just seen how they treated him.}} & & & \\

==> tables/raw_data/eg_copa_dev_82_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{However, they had stolen \$50,000 worth of jewelry from a display cabinet at a South Loop department.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the only way to be the first to say "I was robbed last night.}} & & & \\
{\small $\sfX_{7}$: \texttt{They were not.}} & & & \\
{\small $\sfX_{8}$: \texttt{They had left behind a trail of clues leading to the ultimate conclusion, but one step at a time.}} & & & \\
{\small $\sfX_{9}$: \texttt{They were only known as the elusive and powerful jewel thieves who held the city of Mumbai to ransom.}} & & & \\
{\small $\sfX_{10}$: \texttt{The authorities caught a second wave of burglars who had already gotten away.}} & & & \\
{\small $\sfX_{11}$: \texttt{However, we were visited by a small army of men armed with rifles and pistols, ready, apparently.}} & & & \\
{\small $\sfX_{12}$: \texttt{A New York-based artist and designer named David Alan Grier had created a series of paintings.}} & & & \\
{\small $\sfX_{13}$: \texttt{The owner of the restaurant had seen them coming into the restaurant with the stolen goods.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was the mysterious disappearance of the city's premier ice-cream magnate's beloved dog.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been a well-dressed young couple, a man and a woman, who looked to be.}} & & & \\
{\small $\sfX_{17}$: \texttt{However, they had managed to pick the lock on the back door to the home in an upscale neighborhood of.}} & & & \\
{\small $\sfX_{18}$: \texttt{The case had been a black hole.}} & & & \\
{\small $\sfX_{20}$: \texttt{They had been working their way up the food chain.}} & & & \\
{\small $\sfX_{21}$: \texttt{Their criminal activities were unknown.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were caught, but the police had no idea what they were being pursued.}} & & & \\
{\small $\sfX_{23}$: \texttt{They were on the run.}} & & & \\
{\small $\sfX_{25}$: \texttt{However, the New Jersey state police had spent two weeks chasing after a very hot computer.}} & & & \\
{\small $\sfX_{26}$: \texttt{They had been robbing jewelers for as long as they could remember.}} & & & \\
{\small $\sfX_{27}$: \texttt{The thief who stole \$14,000 in jewelry from a jewelry store in the West Village has been caught.}} & & & \\
{\small $\sfX_{29}$: \texttt{The jewelry store owner, Victor Krasikov, had already made the confession.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, their daring escapade had been played out in the press.}} & & & \\
{\small $\sfX_{32}$: \texttt{Though, let’s take a look at a piece of jewelry itself.}} & & & \\
{\small $\sfX_{33}$: \texttt{Though, they also stole two pieces of the Pope’s jewelry.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to steal diamonds.}} & & & \\
{\small $\sfX_{36}$: \texttt{Though, they turned out to be two high-school girls with their little sister, all wearing matching purple.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had to find the jewelry.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at his house.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd already made off with nearly \$10 million in jewels.}} & & & \\
{\small $\sfX_{44}$: \texttt{The theft was committed in the presence of a witness.}} & & & \\
{\small $\sfX_{45}$: \texttt{They were caught.}} & & & \\
{\small $\sfX_{46}$: \texttt{They used to enter the room through the rear window,” says another police officer who has been closely.}} & & & \\
{\small $\sfX_{47}$: \texttt{They were being sought on the grounds of suspicion.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was the crime of being a celebrity.}} & & & \\
{\small $\sfX_{52}$: \texttt{No officer had been able to spot them.}} & & & \\
{\small $\sfX_{53}$: \texttt{They had not been caught.}} & & & \\
{\small $\sfX_{54}$: \texttt{They were never stopped.}} & & & \\
{\small $\sfX_{56}$: \texttt{The police could tell you that the necklace they showed you was stolen, but they didn’t know.}} & & & \\
{\small $\sfX_{57}$: \texttt{Police say, they got a look at the two, one an Asian and the other an Hispanic man.}} & & & \\
{\small $\sfX_{58}$: \texttt{The thieves were trying to sell the jewelry.}} & & & \\
{\small $\sfX_{60}$: \texttt{The jewelry thieves managed to get away – and the police still don’t know who the thieves were.}} & & & \\
{\small $\sfX_{61}$: \texttt{Though, they'd pulled a rather clever—and illegal—crime.}} & & & \\
{\small $\sfX_{63}$: \texttt{They made the police believe that they were armed with a gun.}} & & & \\
{\small $\sfX_{65}$: \texttt{They'd stolen a car, gone on a joyride, and rifled through a few home safes.}} & & & \\
{\small $\sfX_{67}$: \texttt{They were not.}} & & & \\
{\small $\sfX_{68}$: \texttt{However, police made a quick trip to see a neighbor.}} & & & \\
{\small $\sfX_{70}$: \texttt{Though, they caused \$100 million in damage.}} & & & \\
{\small $\sfX_{72}$: \texttt{They were a mystery.}} & & & \\
{\small $\sfX_{74}$: \texttt{Though, they made off with a rather spectacular heist.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had managed to steal a car.}} & & & \\
{\small $\sfX_{76}$: \texttt{They didn't know they were even being stalked.}} & & & \\
{\small $\sfX_{77}$: \texttt{The police arrested a man named Michael Mather for allegedly plundering jewelry shops.}} & & & \\
{\small $\sfX_{80}$: \texttt{A week had gone by while they had been in hiding, and they had been free to think about this.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d been on the run from a nationwide jewelry heist scheme.}} & & & \\
{\small $\sfX_{83}$: \texttt{They'd been on the run in the French Alps for years, and one of them had been wounded in.}} & & & \\
{\small $\sfX_{84}$: \texttt{They had stolen other people's heart designs.}} & & & \\
{\small $\sfX_{85}$: \texttt{They got away in a car driven by two men.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before that, they got away.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a vehicle with license plates from Georgia, Florida, and Alabama.}} & & & \\
{\small $\sfX_{88}$: \texttt{The FBI was unable to find them, even before the arrest.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long chain of waiting.”.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been sure he was going to die.}} & & & \\
{\small $\sfX_{94}$: \texttt{Police could only suspect.}} & & & \\
{\small $\sfX_{96}$: \texttt{The police had managed to arrest two other inmates, an Italian named Gianfilippo and a Nigerian.}} & & & \\
{\small $\sfX_{97}$: \texttt{The two jewelers — who had been arrested along with two other jewelers from the same Mumbai jeweler.}} & & & \\
{\small $\sfX_{98}$: \texttt{They had been eluding the police for months.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of speculation, conjecture, and even outright denials that they were real.}} & & & \\

==> tables/raw_data/eg_copa_dev_82_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The jewelry thieves were caught.}} \\
{\small $\sfA_{1}$: \texttt{The jewelry thieves was caught.}} \\
{\small $\sfA_{2}$: \texttt{The jewelry thieves were able to caught.}} \\
{\small $\sfA_{3}$: \texttt{The jewelry thieves had stolen the ring but weren't damaged. The ring was caught.}} \\
{\small $\sfA_{4}$: \texttt{The jewelry thieves were able to break the door and not the jewelry because the door was open.}} \\
{\small $\sfA_{5}$: \texttt{The jewelry thieves were able to sneak into the house and gain the possession of the wallet and not the smartphone because the smartphone was lost.}} \\
{\small $\sfA_{6}$: \texttt{The jewelry thieves were able to break the lock easily. The lock was very strong.}} \\
{\small $\sfA_{7}$: \texttt{The jewelry thieves were caught.}} \\
{\small $\sfA_{8}$: \texttt{The jewelry thief had his eyes were caught.}} \\
{\small $\sfA_{9}$: \texttt{The jewelry scammed Emily and Jessica, but Jessica were caught.}} \\
{\small $\sfA_{10}$: \texttt{The jewelry thieves weren't caught.}} \\
{\small $\sfA_{11}$: \texttt{The jewelry thieves didn't caught.}} \\
{\small $\sfA_{12}$: \texttt{The jewelry thieves were not stopped by the police.}} \\
{\small $\sfA_{13}$: \texttt{The jewelry thieves were not caught but the clothes were stolen, the jewelry was safe.}} \\
{\small $\sfA_{14}$: \texttt{The jewelry thieves were n't caught but the clothes were stolen, because the clothes weren't worth a lot of money.}} \\
{\small $\sfA_{15}$: \texttt{Unless the actors ran, the jewelry thieves were caught.}} \\
{\small $\sfA_{16}$: \texttt{The jewelry thieves didn't were caught.}} \\
{\small $\sfA_{17}$: \texttt{In case the tourist ran, the jewelry thieves were caught.}} \\
{\small $\sfA_{18}$: \texttt{The jewelry thieves were caught.}} \\
{\small $\sfA_{19}$: \texttt{The jewelry thieves were able to caught.}} \\
{\small $\sfA_{20}$: \texttt{The jewelry thieves were successful.}} \\
{\small $\sfA_{21}$: \texttt{The jewelry thieves were able to break the lock down and sneak into the house.}} \\
{\small $\sfA_{22}$: \texttt{The jewelry thieves were caught by Amy but not Megan in this case because Megan was untalented.}} \\
\egtbhlt {\small $\sfA_{23}$: \texttt{The jewelry crafters were caught.}} \\
{\small $\sfA_{24}$: \texttt{The jewelry that was made for Margaret was better were caught.}} \\
{\small $\sfA_{25}$: \texttt{The jewelry thieves were caught.}} \\

==> tables/raw_data/eg_copa_dev_82_1_dist.txt <==
\, \\
$0$ \\
$0.0470$ \\
$0.0909$ \\
$0.1116$ \\
$0.1551$ \\
$0.1291$ \\
$0.0719$ \\
$0.0000$ \\
$0.0508$ \\
$0.0776$ \\
$0.1222$ \\
$0.2296$ \\
$0.1633$ \\
$0.2106$ \\
$0.2457$ \\
$0.1525$ \\
$0.1036$ \\
$0.1600$ \\
$0.0000$ \\
$0.0909$ \\
$0.0452$ \\
$0.0697$ \\
$0.1372$ \\
$0.0343$ \\
$0.0539$ \\
$0.0000$ \\

==> tables/raw_data/eg_copa_dev_82_1_pdy.txt <==
\, \\
$0.4934$ \\
$0.4845$ \\
$0.4808$ \\
$0.4646$ \\
$0.4671$ \\
$0.4700$ \\
$0.4607$ \\
$0.4934$ \\
$0.5080$ \\
$0.4972$ \\
$0.5175$ \\
$0.4888$ \\
$0.5146$ \\
$0.3925$ \\
$0.4553$ \\
$0.3603$ \\
$0.5164$ \\
$0.3267$ \\
$0.4934$ \\
$0.4808$ \\
$0.4963$ \\
$0.4855$ \\
$0.4996$ \\
$0.4833$ \\
$0.4934$ \\
$0.4934$ \\

==> tables/raw_data/eg_copa_dev_82_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{However, they had stolen \$50,000 worth of jewelry from a display cabinet at a South Loop department.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the only way to be the first to say "I was robbed last night.}} & & & \\
{\small $\sfX_{7}$: \texttt{They were not.}} & & & \\
{\small $\sfX_{8}$: \texttt{They had left behind a trail of clues leading to the ultimate conclusion, but one step at a time.}} & & & \\
{\small $\sfX_{9}$: \texttt{They were only known as the elusive and powerful jewel thieves who held the city of Mumbai to ransom.}} & & & \\
{\small $\sfX_{10}$: \texttt{The authorities caught a second wave of burglars who had already gotten away.}} & & & \\
{\small $\sfX_{11}$: \texttt{However, we were visited by a small army of men armed with rifles and pistols, ready, apparently.}} & & & \\
{\small $\sfX_{12}$: \texttt{A New York-based artist and designer named David Alan Grier had created a series of paintings.}} & & & \\
{\small $\sfX_{13}$: \texttt{The owner of the restaurant had seen them coming into the restaurant with the stolen goods.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was the mysterious disappearance of the city's premier ice-cream magnate's beloved dog.}} & & & \\
{\small $\sfX_{16}$: \texttt{They had been a well-dressed young couple, a man and a woman, who looked to be.}} & & & \\
{\small $\sfX_{17}$: \texttt{However, they had managed to pick the lock on the back door to the home in an upscale neighborhood of.}} & & & \\
{\small $\sfX_{18}$: \texttt{The case had been a black hole.}} & & & \\
{\small $\sfX_{20}$: \texttt{They had been working their way up the food chain.}} & & & \\
{\small $\sfX_{21}$: \texttt{Their criminal activities were unknown.}} & & & \\
{\small $\sfX_{22}$: \texttt{They were caught, but the police had no idea what they were being pursued.}} & & & \\
{\small $\sfX_{23}$: \texttt{They were on the run.}} & & & \\
{\small $\sfX_{25}$: \texttt{However, the New Jersey state police had spent two weeks chasing after a very hot computer.}} & & & \\
{\small $\sfX_{26}$: \texttt{They had been robbing jewelers for as long as they could remember.}} & & & \\
{\small $\sfX_{27}$: \texttt{The thief who stole \$14,000 in jewelry from a jewelry store in the West Village has been caught.}} & & & \\
{\small $\sfX_{29}$: \texttt{The jewelry store owner, Victor Krasikov, had already made the confession.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, their daring escapade had been played out in the press.}} & & & \\
{\small $\sfX_{32}$: \texttt{Though, let’s take a look at a piece of jewelry itself.}} & & & \\
{\small $\sfX_{33}$: \texttt{Though, they also stole two pieces of the Pope’s jewelry.}} & & & \\
{\small $\sfX_{34}$: \texttt{They used to steal diamonds.}} & & & \\
{\small $\sfX_{36}$: \texttt{Though, they turned out to be two high-school girls with their little sister, all wearing matching purple.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had to find the jewelry.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at his house.}} & & & \\
{\small $\sfX_{43}$: \texttt{They'd already made off with nearly \$10 million in jewels.}} & & & \\
{\small $\sfX_{44}$: \texttt{The theft was committed in the presence of a witness.}} & & & \\
{\small $\sfX_{45}$: \texttt{They were caught.}} & & & \\
{\small $\sfX_{46}$: \texttt{They used to enter the room through the rear window,” says another police officer who has been closely.}} & & & \\
{\small $\sfX_{47}$: \texttt{They were being sought on the grounds of suspicion.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was the crime of being a celebrity.}} & & & \\
{\small $\sfX_{52}$: \texttt{No officer had been able to spot them.}} & & & \\
{\small $\sfX_{53}$: \texttt{They had not been caught.}} & & & \\
{\small $\sfX_{54}$: \texttt{They were never stopped.}} & & & \\
{\small $\sfX_{56}$: \texttt{The police could tell you that the necklace they showed you was stolen, but they didn’t know.}} & & & \\
{\small $\sfX_{57}$: \texttt{Police say, they got a look at the two, one an Asian and the other an Hispanic man.}} & & & \\
{\small $\sfX_{58}$: \texttt{The thieves were trying to sell the jewelry.}} & & & \\
{\small $\sfX_{60}$: \texttt{The jewelry thieves managed to get away – and the police still don’t know who the thieves were.}} & & & \\
{\small $\sfX_{61}$: \texttt{Though, they'd pulled a rather clever—and illegal—crime.}} & & & \\
{\small $\sfX_{63}$: \texttt{They made the police believe that they were armed with a gun.}} & & & \\
{\small $\sfX_{65}$: \texttt{They'd stolen a car, gone on a joyride, and rifled through a few home safes.}} & & & \\
{\small $\sfX_{67}$: \texttt{They were not.}} & & & \\
{\small $\sfX_{68}$: \texttt{However, police made a quick trip to see a neighbor.}} & & & \\
{\small $\sfX_{70}$: \texttt{Though, they caused \$100 million in damage.}} & & & \\
{\small $\sfX_{72}$: \texttt{They were a mystery.}} & & & \\
{\small $\sfX_{74}$: \texttt{Though, they made off with a rather spectacular heist.}} & & & \\
{\small $\sfX_{75}$: \texttt{They had managed to steal a car.}} & & & \\
{\small $\sfX_{76}$: \texttt{They didn't know they were even being stalked.}} & & & \\
{\small $\sfX_{77}$: \texttt{The police arrested a man named Michael Mather for allegedly plundering jewelry shops.}} & & & \\
{\small $\sfX_{80}$: \texttt{A week had gone by while they had been in hiding, and they had been free to think about this.}} & & & \\
{\small $\sfX_{81}$: \texttt{They’d been on the run from a nationwide jewelry heist scheme.}} & & & \\
{\small $\sfX_{83}$: \texttt{They'd been on the run in the French Alps for years, and one of them had been wounded in.}} & & & \\
{\small $\sfX_{84}$: \texttt{They had stolen other people's heart designs.}} & & & \\
{\small $\sfX_{85}$: \texttt{They got away in a car driven by two men.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before that, they got away.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a vehicle with license plates from Georgia, Florida, and Alabama.}} & & & \\
{\small $\sfX_{88}$: \texttt{The FBI was unable to find them, even before the arrest.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long chain of waiting.”.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been sure he was going to die.}} & & & \\
{\small $\sfX_{94}$: \texttt{Police could only suspect.}} & & & \\
{\small $\sfX_{96}$: \texttt{The police had managed to arrest two other inmates, an Italian named Gianfilippo and a Nigerian.}} & & & \\
{\small $\sfX_{97}$: \texttt{The two jewelers — who had been arrested along with two other jewelers from the same Mumbai jeweler.}} & & & \\
{\small $\sfX_{98}$: \texttt{They had been eluding the police for months.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of speculation, conjecture, and even outright denials that they were real.}} & & & \\

==> tables/raw_data/eg_copa_dev_82_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The jewelry thieves were caught.}} \\
{\small $\sfA_{1}$: \texttt{The jewelry thieves was caught.}} \\
{\small $\sfA_{2}$: \texttt{The jewelry thieves were able to caught.}} \\
{\small $\sfA_{3}$: \texttt{The jewelry thieves had stolen the ring but weren't damaged. The ring was caught.}} \\
{\small $\sfA_{4}$: \texttt{The jewelry thieves were able to break the door and not the jewelry because the door was open.}} \\
{\small $\sfA_{5}$: \texttt{The jewelry thieves were able to sneak into the house and gain the possession of the wallet and not the smartphone because the smartphone was lost.}} \\
{\small $\sfA_{6}$: \texttt{The jewelry thieves were able to break the lock easily. The lock was very strong.}} \\
{\small $\sfA_{7}$: \texttt{The jewelry thieves were caught.}} \\
{\small $\sfA_{8}$: \texttt{The jewelry thief had his eyes were caught.}} \\
{\small $\sfA_{9}$: \texttt{The jewelry scammed Emily and Jessica, but Jessica were caught.}} \\
{\small $\sfA_{10}$: \texttt{The jewelry thieves weren't caught.}} \\
{\small $\sfA_{11}$: \texttt{The jewelry thieves didn't caught.}} \\
{\small $\sfA_{12}$: \texttt{The jewelry thieves were not stopped by the police.}} \\
{\small $\sfA_{13}$: \texttt{The jewelry thieves were not caught but the clothes were stolen, the jewelry was safe.}} \\
{\small $\sfA_{14}$: \texttt{The jewelry thieves were n't caught but the clothes were stolen, because the clothes weren't worth a lot of money.}} \\
{\small $\sfA_{15}$: \texttt{Unless the actors ran, the jewelry thieves were caught.}} \\
{\small $\sfA_{16}$: \texttt{The jewelry thieves didn't were caught.}} \\
{\small $\sfA_{17}$: \texttt{In case the tourist ran, the jewelry thieves were caught.}} \\
{\small $\sfA_{18}$: \texttt{The jewelry thieves were caught.}} \\
{\small $\sfA_{19}$: \texttt{The jewelry thieves were able to caught.}} \\
{\small $\sfA_{20}$: \texttt{The jewelry thieves were successful.}} \\
{\small $\sfA_{21}$: \texttt{The jewelry thieves were able to break the lock down and sneak into the house.}} \\
{\small $\sfA_{22}$: \texttt{The jewelry thieves were caught by Amy but not Megan in this case because Megan was untalented.}} \\
\egtbhlt {\small $\sfA_{23}$: \texttt{The jewelry crafters were caught.}} \\
{\small $\sfA_{24}$: \texttt{The jewelry that was made for Margaret was better were caught.}} \\
{\small $\sfA_{25}$: \texttt{The jewelry thieves were caught.}} \\

==> tables/raw_data/eg_copa_dev_82_2_dist.txt <==
\, \\
$0$ \\
$0.0470$ \\
$0.0909$ \\
$0.1116$ \\
$0.1551$ \\
$0.1291$ \\
$0.0719$ \\
$0.0000$ \\
$0.0508$ \\
$0.0776$ \\
$0.1222$ \\
$0.2296$ \\
$0.1633$ \\
$0.2106$ \\
$0.2457$ \\
$0.1525$ \\
$0.1036$ \\
$0.1600$ \\
$0.0000$ \\
$0.0909$ \\
$0.0452$ \\
$0.0697$ \\
$0.1372$ \\
$0.0343$ \\
$0.0539$ \\
$0.0000$ \\

==> tables/raw_data/eg_copa_dev_82_2_pdy.txt <==
\, \\
$0.4877$ \\
$0.4766$ \\
$0.4704$ \\
$0.4321$ \\
$0.4082$ \\
$0.4755$ \\
$0.4837$ \\
$0.4877$ \\
$0.5160$ \\
$0.5361$ \\
$0.5198$ \\
$0.3989$ \\
$0.5207$ \\
$0.2699$ \\
$0.4258$ \\
$0.3679$ \\
$0.5179$ \\
$0.2540$ \\
$0.4877$ \\
$0.4704$ \\
$0.5009$ \\
$0.5057$ \\
$0.4517$ \\
$0.4947$ \\
$0.4991$ \\
$0.4877$ \\

==> tables/raw_data/eg_copa_dev_83_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{The police had already fired shots to disperse the protesters.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was civil war, and even before that, armed militias were fighting the Chinese and the U.}} & & & \\
{\small $\sfX_{5}$: \texttt{The situation had been deteriorating for some time.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the only nation where democracy and communism coexisted.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had been simmering for more than 60 years.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed only to exist among the fringes—the neo-Nazis who marched alongside Klans.}} & & & \\
{\small $\sfX_{10}$: \texttt{The authorities said, there was a coup d'etat, and it was a legitimate one.}} & & & \\
{\small $\sfX_{11}$: \texttt{There had been a couple of protests, and the students had held a sit-in in the.}} & & & \\
{\small $\sfX_{12}$: \texttt{There was a period of peaceful and parliamentary politics.}} & & & \\
{\small $\sfX_{13}$: \texttt{The country was divided into two zones controlled by the Japanese and the Chinese.}} & & & \\
{\small $\sfX_{14}$: \texttt{It exploded in the capital: On Dec. 20, 2019, an explosion rocked the area around.}} & & & \\
{\small $\sfX_{16}$: \texttt{Political violence was a daily affair.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was very calm,” he said.}} & & & \\
{\small $\sfX_{18}$: \texttt{China went through different stages with the development of the economic reform and opened its market.}} & & & \\
{\small $\sfX_{20}$: \texttt{There was a political campaign, where both opposition and the government engaged in heated rhetoric on the role.}} & & & \\
{\small $\sfX_{21}$: \texttt{There were mass demonstrations.}} & & & \\
{\small $\sfX_{22}$: \texttt{The world was a peaceful place with great hope for a more peaceful world.}} & & & \\
{\small $\sfX_{23}$: \texttt{A number of people who did not want to continue the revolution had been killed,”.}} & & & \\
{\small $\sfX_{25}$: \texttt{People on the street, and some in government and the military, were very suspicious of him.}} & & & \\
{\small $\sfX_{26}$: \texttt{The city had been under siege for nearly three years.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, it is important to note the situation.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems, there was a civil war — in which, incidentally, he was neither a party.}} & & & \\
{\small $\sfX_{32}$: \texttt{There were numerous skirmishes, but this was the first time that the death toll would be substantial.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a few groups in the country organized politically or advocated for social change.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was a police officer, a soldier and an athlete.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an attack by a political group on a leader, Mr. Maithripala Sir.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had already begun to carry out their "special operations" in the two cities.}} & & & \\
{\small $\sfX_{41}$: \texttt{The country was at war.}} & & & \\
{\small $\sfX_{43}$: \texttt{There were already many incidents of violence that had taken place in the past.}} & & & \\
{\small $\sfX_{44}$: \texttt{The political violence began in the first stage of his election campaign when he was trying to get his.}} & & & \\
{\small $\sfX_{45}$: \texttt{For half a century, this was the site of the second largest US military base, a giant.}} & & & \\
{\small $\sfX_{46}$: \texttt{The country had already been devastated by a succession of crises and social transformations.}} & & & \\
{\small $\sfX_{49}$: \texttt{All the signs had pointed to a long, slow slide toward civil war.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was violence in the streets.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wanted to talk about race.}} & & & \\
{\small $\sfX_{53}$: \texttt{The government was in constant turmoil.}} & & & \\
{\small $\sfX_{54}$: \texttt{In the 1960s, a lot of black people were shot and killed by mostly white policemen.}} & & & \\
{\small $\sfX_{56}$: \texttt{The city experienced a riot in the 1950s that was sparked by the construction of the Centralia.}} & & & \\
{\small $\sfX_{57}$: \texttt{There was a lot of violence, but it was mostly organized violence.}} & & & \\
{\small $\sfX_{58}$: \texttt{The main cause of the country's upheaval was the economic crisis.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been experiencing an economic and social slowdown.}} & & & \\
{\small $\sfX_{60}$: \texttt{The two sides of the conflict were more-or-less amicable, and I had a.}} & & & \\
{\small $\sfX_{61}$: \texttt{The country's political instability had been confined to post-election riots and street protests.}} & & & \\
{\small $\sfX_{63}$: \texttt{The military was the only government institution in which no one wore a uniform, the government was the.}} & & & \\
{\small $\sfX_{65}$: \texttt{There was no talk of any public protests or strikes in the nation.}} & & & \\
{\small $\sfX_{67}$: \texttt{The country had been in a tense period since April, when the army, after.}} & & & \\
{\small $\sfX_{68}$: \texttt{A few incidents of unrest broke out.}} & & & \\
{\small $\sfX_{69}$: \texttt{The violence was limited to the streets.}} & & & \\
{\small $\sfX_{70}$: \texttt{At the very beginning of his rule.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a result of the military coup, the regime began to arrest and convict dissidents and leftists.}} & & & \\
{\small $\sfX_{72}$: \texttt{The country was under a state of emergency.}} & & & \\
{\small $\sfX_{73}$: \texttt{There was an all-out campaign waged in the name of love and peace.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the first uprising in Cairo had broken out in December and January, the regime had been able.}} & & & \\
{\small $\sfX_{75}$: \texttt{The country had been under a severe drought.}} & & & \\
{\small $\sfX_{77}$: \texttt{The nation was full of rumors and plots of revolution and reform.}} & & & \\
{\small $\sfX_{80}$: \texttt{A state of emergency and martial law had been in effect since 16 May after the military seized control.}} & & & \\
{\small $\sfX_{81}$: \texttt{Many anti-war and civil rights leaders had also been jailed by the government.}} & & & \\
{\small $\sfX_{83}$: \texttt{As was the case with most of the African colonies, there had been a small civil war in.}} & & & \\
{\small $\sfX_{85}$: \texttt{In the 1970s, the same two parties had almost constant control of the government.}} & & & \\
{\small $\sfX_{86}$: \texttt{A massive anti-government protest broke out in October 2016, when the government announced it would seek.}} & & & \\
{\small $\sfX_{87}$: \texttt{The state of Karnataka was in a political turmoil since the days of its then chief minister.}} & & & \\
{\small $\sfX_{88}$: \texttt{The United States was the only country in the world that had legalized slavery.}} & & & \\
{\small $\sfX_{89}$: \texttt{The government had been paralyzed.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long relationship with a woman who was in several abusive relationships.}} & & & \\
{\small $\sfX_{91}$: \texttt{The country experienced a series of protests in late July and early August, fueled mostly by discontent with.}} & & & \\
{\small $\sfX_{92}$: \texttt{He was accused of masterminding an anti-Chinese riot in the region, but the court.}} & & & \\
{\small $\sfX_{93}$: \texttt{There always has been internal conflict.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most people had never seen anything like that, they never heard about it; and after that.}} & & & \\
{\small $\sfX_{96}$: \texttt{The violence was mostly limited to the cities.}} & & & \\
{\small $\sfX_{98}$: \texttt{There had been some violence against the police forces that had been in the streets.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of tension, as the new government tried to reform the old regime's ways.}} & & & \\

==> tables/raw_data/eg_copa_dev_83_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{Political violence broke out in the nation.}} \\
{\small $\sfA_{1}$: \texttt{Political violence was brutal, and I expected more out in the nation.}} \\
{\small $\sfA_{2}$: \texttt{Political violence forced the president out in the nation.}} \\
{\small $\sfA_{3}$: \texttt{Political violence countered by social unrest in other provinces, out in the nation.}} \\
{\small $\sfA_{4}$: \texttt{Popular armed forces for the liberation of Angola( FAPLA) and Cuban troops took the town on 1 February 1976 during the Angolan Civil War. broke out in the nation.}} \\
{\small $\sfA_{5}$: \texttt{Some of the most dramatic scenes however, broke out in the nation.}} \\
{\small $\sfA_{6}$: \texttt{In the 2015 federal election, Gidoni became elected to the Regional Council of Veneto in the Province of Belluno after Tosi was expelled by the regional party broke out in the nation.}} \\
{\small $\sfA_{7}$: \texttt{Political violence always happens out in the nation.}} \\
{\small $\sfA_{8}$: \texttt{Political violence never out in the nation.}} \\
{\small $\sfA_{9}$: \texttt{Political violence seldom causes major social unrest, and major unrest is quite rare out in the nation.}} \\
{\small $\sfA_{10}$: \texttt{However, nationalist parties, together with other liberal groups said they would not support the broke out in the nation.}} \\
{\small $\sfA_{11}$: \texttt{In such a situation, people actually broke out in the nation.}} \\
{\small $\sfA_{12}$: \texttt{Not that I'm against sex in movies, but this was a stupid movie for kids( not to mention that they can take and much content broke out in the nation.}} \\
{\small $\sfA_{13}$: \texttt{Political violence broke out instead of disorder because the disorder was normal out in the nation.}} \\
\egtbhlt {\small $\sfA_{14}$: \texttt{Political violence broke out out in the nation.}} \\
{\small $\sfA_{15}$: \texttt{Political violence was brutal, and in one particularly heated battle, an American soldier was wounded out in the nation.}} \\
{\small $\sfA_{16}$: \texttt{People broke out in the nation.}} \\
{\small $\sfA_{17}$: \texttt{Popular resistance to industrialization, political and social development remained broke out in the nation.}} \\
{\small $\sfA_{18}$: \texttt{This year however, all four of the female Senate Republicans split with their party and voted with Senate Democrats to reauthorize the Violence Against Women Act, which had lapsed during the last Congress. broke out in the nation.}} \\

==> tables/raw_data/eg_copa_dev_83_1_dist.txt <==
\, \\
$0$ \\
$0.1024$ \\
$0.0436$ \\
$0.1019$ \\
$0.1021$ \\
$0.0668$ \\
$0.3282$ \\
$0.0907$ \\
$0.0612$ \\
$0.1143$ \\
$0.0761$ \\
$0.1032$ \\
$0.2933$ \\
$0.1222$ \\
$0.0112$ \\
$0.1294$ \\
$0.0603$ \\
$0.0600$ \\
$0.1757$ \\

==> tables/raw_data/eg_copa_dev_83_1_pdy.txt <==
\, \\
$0.4795$ \\
$0.4588$ \\
$0.4905$ \\
$0.4667$ \\
$0.3589$ \\
$0.4347$ \\
$0.2862$ \\
$0.4368$ \\
$0.4620$ \\
$0.4403$ \\
$0.5054$ \\
$0.4672$ \\
$0.2411$ \\
$0.3770$ \\
$0.4787$ \\
$0.3952$ \\
$0.4686$ \\
$0.4566$ \\
$0.4812$ \\

==> tables/raw_data/eg_copa_dev_83_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{The police had already fired shots to disperse the protesters.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was civil war, and even before that, armed militias were fighting the Chinese and the U.}} & & & \\
{\small $\sfX_{5}$: \texttt{The situation had been deteriorating for some time.}} & & & \\
{\small $\sfX_{6}$: \texttt{This was the only nation where democracy and communism coexisted.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had been simmering for more than 60 years.}} & & & \\
{\small $\sfX_{9}$: \texttt{It seemed only to exist among the fringes—the neo-Nazis who marched alongside Klans.}} & & & \\
{\small $\sfX_{10}$: \texttt{The authorities said, there was a coup d'etat, and it was a legitimate one.}} & & & \\
{\small $\sfX_{11}$: \texttt{There had been a couple of protests, and the students had held a sit-in in the.}} & & & \\
{\small $\sfX_{12}$: \texttt{There was a period of peaceful and parliamentary politics.}} & & & \\
{\small $\sfX_{13}$: \texttt{The country was divided into two zones controlled by the Japanese and the Chinese.}} & & & \\
{\small $\sfX_{14}$: \texttt{It exploded in the capital: On Dec. 20, 2019, an explosion rocked the area around.}} & & & \\
{\small $\sfX_{16}$: \texttt{Political violence was a daily affair.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was very calm,” he said.}} & & & \\
{\small $\sfX_{18}$: \texttt{China went through different stages with the development of the economic reform and opened its market.}} & & & \\
{\small $\sfX_{20}$: \texttt{There was a political campaign, where both opposition and the government engaged in heated rhetoric on the role.}} & & & \\
{\small $\sfX_{21}$: \texttt{There were mass demonstrations.}} & & & \\
{\small $\sfX_{22}$: \texttt{The world was a peaceful place with great hope for a more peaceful world.}} & & & \\
{\small $\sfX_{23}$: \texttt{A number of people who did not want to continue the revolution had been killed,”.}} & & & \\
{\small $\sfX_{25}$: \texttt{People on the street, and some in government and the military, were very suspicious of him.}} & & & \\
{\small $\sfX_{26}$: \texttt{The city had been under siege for nearly three years.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, it is important to note the situation.}} & & & \\
{\small $\sfX_{31}$: \texttt{It seems, there was a civil war — in which, incidentally, he was neither a party.}} & & & \\
{\small $\sfX_{32}$: \texttt{There were numerous skirmishes, but this was the first time that the death toll would be substantial.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a few groups in the country organized politically or advocated for social change.}} & & & \\
{\small $\sfX_{36}$: \texttt{He was a police officer, a soldier and an athlete.}} & & & \\
{\small $\sfX_{37}$: \texttt{There was an attack by a political group on a leader, Mr. Maithripala Sir.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had already begun to carry out their "special operations" in the two cities.}} & & & \\
{\small $\sfX_{41}$: \texttt{The country was at war.}} & & & \\
{\small $\sfX_{43}$: \texttt{There were already many incidents of violence that had taken place in the past.}} & & & \\
{\small $\sfX_{44}$: \texttt{The political violence began in the first stage of his election campaign when he was trying to get his.}} & & & \\
{\small $\sfX_{45}$: \texttt{For half a century, this was the site of the second largest US military base, a giant.}} & & & \\
{\small $\sfX_{46}$: \texttt{The country had already been devastated by a succession of crises and social transformations.}} & & & \\
{\small $\sfX_{49}$: \texttt{All the signs had pointed to a long, slow slide toward civil war.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was violence in the streets.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wanted to talk about race.}} & & & \\
{\small $\sfX_{53}$: \texttt{The government was in constant turmoil.}} & & & \\
{\small $\sfX_{54}$: \texttt{In the 1960s, a lot of black people were shot and killed by mostly white policemen.}} & & & \\
{\small $\sfX_{56}$: \texttt{The city experienced a riot in the 1950s that was sparked by the construction of the Centralia.}} & & & \\
{\small $\sfX_{57}$: \texttt{There was a lot of violence, but it was mostly organized violence.}} & & & \\
{\small $\sfX_{58}$: \texttt{The main cause of the country's upheaval was the economic crisis.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been experiencing an economic and social slowdown.}} & & & \\
{\small $\sfX_{60}$: \texttt{The two sides of the conflict were more-or-less amicable, and I had a.}} & & & \\
{\small $\sfX_{61}$: \texttt{The country's political instability had been confined to post-election riots and street protests.}} & & & \\
{\small $\sfX_{63}$: \texttt{The military was the only government institution in which no one wore a uniform, the government was the.}} & & & \\
{\small $\sfX_{65}$: \texttt{There was no talk of any public protests or strikes in the nation.}} & & & \\
{\small $\sfX_{67}$: \texttt{The country had been in a tense period since April, when the army, after.}} & & & \\
{\small $\sfX_{68}$: \texttt{A few incidents of unrest broke out.}} & & & \\
{\small $\sfX_{69}$: \texttt{The violence was limited to the streets.}} & & & \\
{\small $\sfX_{70}$: \texttt{At the very beginning of his rule.}} & & & \\
{\small $\sfX_{71}$: \texttt{As a result of the military coup, the regime began to arrest and convict dissidents and leftists.}} & & & \\
{\small $\sfX_{72}$: \texttt{The country was under a state of emergency.}} & & & \\
{\small $\sfX_{73}$: \texttt{There was an all-out campaign waged in the name of love and peace.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the first uprising in Cairo had broken out in December and January, the regime had been able.}} & & & \\
{\small $\sfX_{75}$: \texttt{The country had been under a severe drought.}} & & & \\
{\small $\sfX_{77}$: \texttt{The nation was full of rumors and plots of revolution and reform.}} & & & \\
{\small $\sfX_{80}$: \texttt{A state of emergency and martial law had been in effect since 16 May after the military seized control.}} & & & \\
{\small $\sfX_{81}$: \texttt{Many anti-war and civil rights leaders had also been jailed by the government.}} & & & \\
{\small $\sfX_{83}$: \texttt{As was the case with most of the African colonies, there had been a small civil war in.}} & & & \\
{\small $\sfX_{85}$: \texttt{In the 1970s, the same two parties had almost constant control of the government.}} & & & \\
{\small $\sfX_{86}$: \texttt{A massive anti-government protest broke out in October 2016, when the government announced it would seek.}} & & & \\
{\small $\sfX_{87}$: \texttt{The state of Karnataka was in a political turmoil since the days of its then chief minister.}} & & & \\
{\small $\sfX_{88}$: \texttt{The United States was the only country in the world that had legalized slavery.}} & & & \\
{\small $\sfX_{89}$: \texttt{The government had been paralyzed.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long relationship with a woman who was in several abusive relationships.}} & & & \\
{\small $\sfX_{91}$: \texttt{The country experienced a series of protests in late July and early August, fueled mostly by discontent with.}} & & & \\
{\small $\sfX_{92}$: \texttt{He was accused of masterminding an anti-Chinese riot in the region, but the court.}} & & & \\
{\small $\sfX_{93}$: \texttt{There always has been internal conflict.}} & & & \\
{\small $\sfX_{94}$: \texttt{Most people had never seen anything like that, they never heard about it; and after that.}} & & & \\
{\small $\sfX_{96}$: \texttt{The violence was mostly limited to the cities.}} & & & \\
{\small $\sfX_{98}$: \texttt{There had been some violence against the police forces that had been in the streets.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of tension, as the new government tried to reform the old regime's ways.}} & & & \\

==> tables/raw_data/eg_copa_dev_83_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{Political violence broke out in the nation.}} \\
{\small $\sfA_{1}$: \texttt{Political violence was brutal, and I expected more out in the nation.}} \\
{\small $\sfA_{2}$: \texttt{Political violence forced the president out in the nation.}} \\
{\small $\sfA_{3}$: \texttt{Political violence countered by social unrest in other provinces, out in the nation.}} \\
{\small $\sfA_{4}$: \texttt{Popular armed forces for the liberation of Angola( FAPLA) and Cuban troops took the town on 1 February 1976 during the Angolan Civil War. broke out in the nation.}} \\
{\small $\sfA_{5}$: \texttt{Some of the most dramatic scenes however, broke out in the nation.}} \\
{\small $\sfA_{6}$: \texttt{In the 2015 federal election, Gidoni became elected to the Regional Council of Veneto in the Province of Belluno after Tosi was expelled by the regional party broke out in the nation.}} \\
{\small $\sfA_{7}$: \texttt{Political violence always happens out in the nation.}} \\
{\small $\sfA_{8}$: \texttt{Political violence never out in the nation.}} \\
{\small $\sfA_{9}$: \texttt{Political violence seldom causes major social unrest, and major unrest is quite rare out in the nation.}} \\
{\small $\sfA_{10}$: \texttt{However, nationalist parties, together with other liberal groups said they would not support the broke out in the nation.}} \\
{\small $\sfA_{11}$: \texttt{In such a situation, people actually broke out in the nation.}} \\
{\small $\sfA_{12}$: \texttt{Not that I'm against sex in movies, but this was a stupid movie for kids( not to mention that they can take and much content broke out in the nation.}} \\
{\small $\sfA_{13}$: \texttt{Political violence broke out instead of disorder because the disorder was normal out in the nation.}} \\
\egtbhlt {\small $\sfA_{14}$: \texttt{Political violence broke out out in the nation.}} \\
{\small $\sfA_{15}$: \texttt{Political violence was brutal, and in one particularly heated battle, an American soldier was wounded out in the nation.}} \\
{\small $\sfA_{16}$: \texttt{People broke out in the nation.}} \\
{\small $\sfA_{17}$: \texttt{Popular resistance to industrialization, political and social development remained broke out in the nation.}} \\
{\small $\sfA_{18}$: \texttt{This year however, all four of the female Senate Republicans split with their party and voted with Senate Democrats to reauthorize the Violence Against Women Act, which had lapsed during the last Congress. broke out in the nation.}} \\

==> tables/raw_data/eg_copa_dev_83_2_dist.txt <==
\, \\
$0$ \\
$0.1024$ \\
$0.0436$ \\
$0.1019$ \\
$0.1021$ \\
$0.0668$ \\
$0.3282$ \\
$0.0907$ \\
$0.0612$ \\
$0.1143$ \\
$0.0761$ \\
$0.1032$ \\
$0.2933$ \\
$0.1222$ \\
$0.0112$ \\
$0.1294$ \\
$0.0603$ \\
$0.0600$ \\
$0.1757$ \\

==> tables/raw_data/eg_copa_dev_83_2_pdy.txt <==
\, \\
$0.4896$ \\
$0.4785$ \\
$0.4877$ \\
$0.4868$ \\
$0.4479$ \\
$0.4869$ \\
$0.2941$ \\
$0.4542$ \\
$0.4770$ \\
$0.4758$ \\
$0.4978$ \\
$0.4665$ \\
$0.3503$ \\
$0.3968$ \\
$0.4884$ \\
$0.4368$ \\
$0.4853$ \\
$0.4654$ \\
$0.4046$ \\

==> tables/raw_data/eg_copa_dev_90_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{If I had found any, I would have put it away in a safe place, in a drawer, or.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been no light, not even a dim flicker.}} & & & \\
{\small $\sfX_{7}$: \texttt{I had been praying for a miracle.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had asked Mr. Gilly, who'd been out there all day, if he'd thought of anything.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to take out the knife and stab him with it, as I'd seen it done in the movies.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a couple of weeks, and I'd done everything my heart demanded, if not my mind.}} & & & \\
{\small $\sfX_{12}$: \texttt{It was just a pale rectangle that was barely lit by the moon streaming through the windows.}} & & & \\
{\small $\sfX_{13}$: \texttt{I'd decided to save the money for a train ticket, but there was a chance that it was enough for.}} & & & \\
{\small $\sfX_{14}$: \texttt{I'd found it hard to focus.}} & & & \\
{\small $\sfX_{16}$: \texttt{I'd heard a scream, but it had cut off.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went down to the living room and turned on the radio.}} & & & \\
{\small $\sfX_{20}$: \texttt{I'd noticed that there was a matchbox on the counter, but I'd ignored it.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't see the candle at all.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had been half certain it was a dream and that the moment I blew out the match.}} & & & \\
{\small $\sfX_{26}$: \texttt{I had blown it out.}} & & & \\
{\small $\sfX_{29}$: \texttt{My hands were shaking, and I couldn't light the match by myself.}} & & & \\
{\small $\sfX_{30}$: \texttt{I'd thought about calling the sheriff.}} & & & \\
{\small $\sfX_{32}$: \texttt{I held his hands.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a soft gray light was available.}} & & & \\
{\small $\sfX_{36}$: \texttt{He needed to talk to his father.}} & & & \\
{\small $\sfX_{38}$: \texttt{The shadows had lain on the ground like the shadows of dead men.}} & & & \\
{\small $\sfX_{41}$: \texttt{I'd been sitting on the side of the bed, holding the book, trying to think of something that.}} & & & \\
{\small $\sfX_{43}$: \texttt{All I had seen was the darkness that had crept ever closer.}} & & & \\
{\small $\sfX_{44}$: \texttt{The room was in darkness.}} & & & \\
{\small $\sfX_{46}$: \texttt{The place had already looked so creepy and spooky that it took my breath away.}} & & & \\
{\small $\sfX_{49}$: \texttt{I'd been sitting on the bed.}} & & & \\
{\small $\sfX_{52}$: \texttt{No light.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had not wanted to open the curtain.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just stared at her, watching.}} & & & \\
{\small $\sfX_{56}$: \texttt{The candle had been burned out.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd decided I wouldn't look at the face, because I might see myself with that same look of contempt.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn't get the room, with the wind coming through the skylight and the cold air whistling.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been sitting in darkness and silence.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to have an iron lamp (to save energy) but it was very hard to find.}} & & & \\
{\small $\sfX_{61}$: \texttt{I'd seen the dim little flame flickering against the wall.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was still a teenager who was in high school and in my own way, a normal teenager who went to.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t concentrate because the smell of the candle was so strong.}} & & & \\
{\small $\sfX_{68}$: \texttt{I stared at the candle for a while, not making any sounds or moving anything at all.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would have said "I did" and there would have been a pause during which I would look around.}} & & & \\
{\small $\sfX_{70}$: \texttt{I must've been standing in the darkness, listening, waiting for a chance to strike when the opportunity presented itself.}} & & & \\
{\small $\sfX_{71}$: \texttt{I'd been watching it, not really seeing it but letting my eyes roam to the spot where I expected the.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was too angry to think of light.}} & & & \\
{\small $\sfX_{74}$: \texttt{I had felt as if I'd been caught in a net being dragged toward some terrible fate.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had turned to look at her.}} & & & \\
{\small $\sfX_{79}$: \texttt{I had been in my room, listening to the noise downstairs with only my thoughts for company.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not been so weak from hunger, I would have been embarrassed by my condition.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d been too nervous, so I took a deep breath and exhaled softly.}} & & & \\
{\small $\sfX_{83}$: \texttt{I'd been in the light; I'd been in the dark.}} & & & \\
{\small $\sfX_{85}$: \texttt{I checked the kitchen clock.}} & & & \\
{\small $\sfX_{86}$: \texttt{I'd been thinking about the future—what I'd do, how I'd live in the house if it.}} & & & \\
{\small $\sfX_{87}$: \texttt{I'd only felt the warm circle of her hand resting on my back as we walked, but now.}} & & & \\
{\small $\sfX_{88}$: \texttt{The room was dark.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd been half-stunned.}} & & & \\
{\small $\sfX_{91}$: \texttt{I held up my finger in her direction.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more or less invisible.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the light of the lamp.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could not see.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would have thought about asking her what she meant.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been able to see my own hand, a pale oval on the surface.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was nothing but darkness, or what was called darkness in the world of the living.}} & & & \\

==> tables/raw_data/eg_copa_dev_90_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I lit the candle.}} \\
{\small $\sfA_{1}$: \texttt{I tried to lit the candle.}} \\
{\small $\sfA_{2}$: \texttt{EMPTY lit the candle.}} \\
{\small $\sfA_{3}$: \texttt{I must have been at the right place at the right time, and I sat through lit the candle.}} \\
{\small $\sfA_{4}$: \texttt{I switched from AC electric to DC to use the candle.}} \\
{\small $\sfA_{5}$: \texttt{I lit the pipe with the candle.}} \\
{\small $\sfA_{6}$: \texttt{I tried watering the candle.}} \\
\egtbhlt {\small $\sfA_{7}$: \texttt{I lit cinnamon candle.}} \\
{\small $\sfA_{8}$: \texttt{I lit cinnamon candle instead of candle because the candle burnt worse in the sun.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{I lit the candles.}} \\
{\small $\sfA_{10}$: \texttt{nothing lit the candle.}} \\
{\small $\sfA_{11}$: \texttt{No, I didn't lit the candle.}} \\
{\small $\sfA_{12}$: \texttt{no, it didn't. it didn't lit the candle.}} \\
{\small $\sfA_{13}$: \texttt{I didn't enjoy it, but it was easy to watch... the candle.}} \\
{\small $\sfA_{14}$: \texttt{I didn't enjoy the candle.}} \\
{\small $\sfA_{15}$: \texttt{I didn't enjoy the movie very much but loved the candle.}} \\
{\small $\sfA_{16}$: \texttt{I lit no fan club so I put on my jacket and not my sweatshirt since the jacket I found did not protect me from the.}} \\
{\small $\sfA_{17}$: \texttt{I lit it up but it didn't belong to me.}} \\
{\small $\sfA_{18}$: \texttt{I lit only the candle and not the incense because the incense didn't hurt my eyes.}} \\
{\small $\sfA_{19}$: \texttt{The girl lit the candle.}} \\
{\small $\sfA_{20}$: \texttt{I left lit the candle.}} \\
{\small $\sfA_{21}$: \texttt{When I poured the solution from the jug into the pan, it was easier than lit the candle.}} \\
{\small $\sfA_{22}$: \texttt{I put the candle.}} \\
{\small $\sfA_{23}$: \texttt{I missed the candle.}} \\
{\small $\sfA_{24}$: \texttt{I lit the candle.}} \\
{\small $\sfA_{25}$: \texttt{I lit bowls.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{I lit the cigarette.}} \\
{\small $\sfA_{27}$: \texttt{I lit it up.}} \\

==> tables/raw_data/eg_copa_dev_90_1_dist.txt <==
\, \\
$0$ \\
$0.0456$ \\
$0.0688$ \\
$0.3598$ \\
$0.0630$ \\
$0.0402$ \\
$0.0509$ \\
$0.0380$ \\
$0.2347$ \\
$0.0220$ \\
$0.0851$ \\
$0.2592$ \\
$0.4561$ \\
$0.5162$ \\
$0.0916$ \\
$0.1523$ \\
$0.6481$ \\
$0.1219$ \\
$0.1708$ \\
$0.0662$ \\
$0.0728$ \\
$0.4747$ \\
$0.0452$ \\
$0.0633$ \\
$0.0000$ \\
$0.1177$ \\
$0.0278$ \\
$0.0615$ \\

==> tables/raw_data/eg_copa_dev_90_1_pdy.txt <==
\, \\
$0.5092$ \\
$0.5122$ \\
$0.5036$ \\
$0.3604$ \\
$0.5139$ \\
$0.5176$ \\
$0.5115$ \\
$0.4981$ \\
$0.3640$ \\
$0.5024$ \\
$0.5071$ \\
$0.4980$ \\
$0.2965$ \\
$0.3638$ \\
$0.4821$ \\
$0.4408$ \\
$0.2680$ \\
$0.4960$ \\
$0.4460$ \\
$0.5093$ \\
$0.4898$ \\
$0.3414$ \\
$0.5165$ \\
$0.4981$ \\
$0.5092$ \\
$0.4955$ \\
$0.5191$ \\
$0.5119$ \\

==> tables/raw_data/eg_copa_dev_90_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{If I had found any, I would have put it away in a safe place, in a drawer, or.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been no light, not even a dim flicker.}} & & & \\
{\small $\sfX_{7}$: \texttt{I had been praying for a miracle.}} & & & \\
{\small $\sfX_{8}$: \texttt{I had asked Mr. Gilly, who'd been out there all day, if he'd thought of anything.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to take out the knife and stab him with it, as I'd seen it done in the movies.}} & & & \\
{\small $\sfX_{11}$: \texttt{It had been a couple of weeks, and I'd done everything my heart demanded, if not my mind.}} & & & \\
{\small $\sfX_{12}$: \texttt{It was just a pale rectangle that was barely lit by the moon streaming through the windows.}} & & & \\
{\small $\sfX_{13}$: \texttt{I'd decided to save the money for a train ticket, but there was a chance that it was enough for.}} & & & \\
{\small $\sfX_{14}$: \texttt{I'd found it hard to focus.}} & & & \\
{\small $\sfX_{16}$: \texttt{I'd heard a scream, but it had cut off.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went down to the living room and turned on the radio.}} & & & \\
{\small $\sfX_{20}$: \texttt{I'd noticed that there was a matchbox on the counter, but I'd ignored it.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't see the candle at all.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had been half certain it was a dream and that the moment I blew out the match.}} & & & \\
{\small $\sfX_{26}$: \texttt{I had blown it out.}} & & & \\
{\small $\sfX_{29}$: \texttt{My hands were shaking, and I couldn't light the match by myself.}} & & & \\
{\small $\sfX_{30}$: \texttt{I'd thought about calling the sheriff.}} & & & \\
{\small $\sfX_{32}$: \texttt{I held his hands.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a soft gray light was available.}} & & & \\
{\small $\sfX_{36}$: \texttt{He needed to talk to his father.}} & & & \\
{\small $\sfX_{38}$: \texttt{The shadows had lain on the ground like the shadows of dead men.}} & & & \\
{\small $\sfX_{41}$: \texttt{I'd been sitting on the side of the bed, holding the book, trying to think of something that.}} & & & \\
{\small $\sfX_{43}$: \texttt{All I had seen was the darkness that had crept ever closer.}} & & & \\
{\small $\sfX_{44}$: \texttt{The room was in darkness.}} & & & \\
{\small $\sfX_{46}$: \texttt{The place had already looked so creepy and spooky that it took my breath away.}} & & & \\
{\small $\sfX_{49}$: \texttt{I'd been sitting on the bed.}} & & & \\
{\small $\sfX_{52}$: \texttt{No light.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had not wanted to open the curtain.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just stared at her, watching.}} & & & \\
{\small $\sfX_{56}$: \texttt{The candle had been burned out.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd decided I wouldn't look at the face, because I might see myself with that same look of contempt.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn't get the room, with the wind coming through the skylight and the cold air whistling.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been sitting in darkness and silence.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to have an iron lamp (to save energy) but it was very hard to find.}} & & & \\
{\small $\sfX_{61}$: \texttt{I'd seen the dim little flame flickering against the wall.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was still a teenager who was in high school and in my own way, a normal teenager who went to.}} & & & \\
{\small $\sfX_{65}$: \texttt{I couldn’t concentrate because the smell of the candle was so strong.}} & & & \\
{\small $\sfX_{68}$: \texttt{I stared at the candle for a while, not making any sounds or moving anything at all.}} & & & \\
{\small $\sfX_{69}$: \texttt{I would have said "I did" and there would have been a pause during which I would look around.}} & & & \\
{\small $\sfX_{70}$: \texttt{I must've been standing in the darkness, listening, waiting for a chance to strike when the opportunity presented itself.}} & & & \\
{\small $\sfX_{71}$: \texttt{I'd been watching it, not really seeing it but letting my eyes roam to the spot where I expected the.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was too angry to think of light.}} & & & \\
{\small $\sfX_{74}$: \texttt{I had felt as if I'd been caught in a net being dragged toward some terrible fate.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had turned to look at her.}} & & & \\
{\small $\sfX_{79}$: \texttt{I had been in my room, listening to the noise downstairs with only my thoughts for company.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not been so weak from hunger, I would have been embarrassed by my condition.}} & & & \\
{\small $\sfX_{81}$: \texttt{I’d been too nervous, so I took a deep breath and exhaled softly.}} & & & \\
{\small $\sfX_{83}$: \texttt{I'd been in the light; I'd been in the dark.}} & & & \\
{\small $\sfX_{85}$: \texttt{I checked the kitchen clock.}} & & & \\
{\small $\sfX_{86}$: \texttt{I'd been thinking about the future—what I'd do, how I'd live in the house if it.}} & & & \\
{\small $\sfX_{87}$: \texttt{I'd only felt the warm circle of her hand resting on my back as we walked, but now.}} & & & \\
{\small $\sfX_{88}$: \texttt{The room was dark.}} & & & \\
{\small $\sfX_{90}$: \texttt{I'd been half-stunned.}} & & & \\
{\small $\sfX_{91}$: \texttt{I held up my finger in her direction.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been more or less invisible.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the light of the lamp.}} & & & \\
{\small $\sfX_{94}$: \texttt{I could not see.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would have thought about asking her what she meant.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been able to see my own hand, a pale oval on the surface.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was nothing but darkness, or what was called darkness in the world of the living.}} & & & \\

==> tables/raw_data/eg_copa_dev_90_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I lit the candle.}} \\
{\small $\sfA_{1}$: \texttt{I tried to lit the candle.}} \\
{\small $\sfA_{2}$: \texttt{EMPTY lit the candle.}} \\
{\small $\sfA_{3}$: \texttt{I must have been at the right place at the right time, and I sat through lit the candle.}} \\
{\small $\sfA_{4}$: \texttt{I switched from AC electric to DC to use the candle.}} \\
{\small $\sfA_{5}$: \texttt{I lit the pipe with the candle.}} \\
{\small $\sfA_{6}$: \texttt{I tried watering the candle.}} \\
\egtbhlt {\small $\sfA_{7}$: \texttt{I lit cinnamon candle.}} \\
{\small $\sfA_{8}$: \texttt{I lit cinnamon candle instead of candle because the candle burnt worse in the sun.}} \\
\egtbhlt {\small $\sfA_{9}$: \texttt{I lit the candles.}} \\
{\small $\sfA_{10}$: \texttt{nothing lit the candle.}} \\
{\small $\sfA_{11}$: \texttt{No, I didn't lit the candle.}} \\
{\small $\sfA_{12}$: \texttt{no, it didn't. it didn't lit the candle.}} \\
{\small $\sfA_{13}$: \texttt{I didn't enjoy it, but it was easy to watch... the candle.}} \\
{\small $\sfA_{14}$: \texttt{I didn't enjoy the candle.}} \\
{\small $\sfA_{15}$: \texttt{I didn't enjoy the movie very much but loved the candle.}} \\
{\small $\sfA_{16}$: \texttt{I lit no fan club so I put on my jacket and not my sweatshirt since the jacket I found did not protect me from the.}} \\
{\small $\sfA_{17}$: \texttt{I lit it up but it didn't belong to me.}} \\
{\small $\sfA_{18}$: \texttt{I lit only the candle and not the incense because the incense didn't hurt my eyes.}} \\
{\small $\sfA_{19}$: \texttt{The girl lit the candle.}} \\
{\small $\sfA_{20}$: \texttt{I left lit the candle.}} \\
{\small $\sfA_{21}$: \texttt{When I poured the solution from the jug into the pan, it was easier than lit the candle.}} \\
{\small $\sfA_{22}$: \texttt{I put the candle.}} \\
{\small $\sfA_{23}$: \texttt{I missed the candle.}} \\
{\small $\sfA_{24}$: \texttt{I lit the candle.}} \\
{\small $\sfA_{25}$: \texttt{I lit bowls.}} \\
\egtbhlt {\small $\sfA_{26}$: \texttt{I lit the cigarette.}} \\
{\small $\sfA_{27}$: \texttt{I lit it up.}} \\

==> tables/raw_data/eg_copa_dev_90_2_dist.txt <==
\, \\
$0$ \\
$0.0451$ \\
$0.0680$ \\
$0.3556$ \\
$0.0623$ \\
$0.0397$ \\
$0.0503$ \\
$0.0376$ \\
$0.2320$ \\
$0.0217$ \\
$0.0841$ \\
$0.2562$ \\
$0.4509$ \\
$0.5102$ \\
$0.0906$ \\
$0.1506$ \\
$0.6407$ \\
$0.1205$ \\
$0.1689$ \\
$0.0655$ \\
$0.0720$ \\
$0.4692$ \\
$0.0447$ \\
$0.0626$ \\
$0.0000$ \\
$0.1164$ \\
$0.0275$ \\
$0.0608$ \\

==> tables/raw_data/eg_copa_dev_90_2_pdy.txt <==
\, \\
$0.5021$ \\
$0.5340$ \\
$0.4805$ \\
$0.3584$ \\
$0.5373$ \\
$0.5196$ \\
$0.5283$ \\
$0.5045$ \\
$0.4109$ \\
$0.4981$ \\
$0.5074$ \\
$0.4399$ \\
$0.2137$ \\
$0.2423$ \\
$0.4957$ \\
$0.5046$ \\
$0.0973$ \\
$0.5090$ \\
$0.5135$ \\
$0.5045$ \\
$0.4814$ \\
$0.3498$ \\
$0.4727$ \\
$0.4942$ \\
$0.5021$ \\
$0.4896$ \\
$0.5116$ \\
$0.5094$ \\

==> tables/raw_data/eg_copa_dev_95_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{I was with friends in the park, eating and talking, walking dogs, sitting on benches and watching the.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was a play, and that was a little bit fun.}} & & & \\
{\small $\sfX_{7}$: \texttt{I slept and ate.}} & & & \\
{\small $\sfX_{8}$: \texttt{I went to a bookshop.}} & & & \\
{\small $\sfX_{9}$: \texttt{I went to a lot of museums and saw all sorts of interesting exhibits.}} & & & \\
{\small $\sfX_{11}$: \texttt{We had a party to which we all paid to attend.}} & & & \\
{\small $\sfX_{12}$: \texttt{I was at a convention.}} & & & \\
{\small $\sfX_{13}$: \texttt{I watched a movie.}} & & & \\
{\small $\sfX_{14}$: \texttt{I went to a bookstore.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had heard a lot about them.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went to a theater with my Dad and Mom.}} & & & \\
{\small $\sfX_{20}$: \texttt{I went to a library, where I read about the museum, and before that, I went to the.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even tell you which direction.}} & & & \\
{\small $\sfX_{22}$: \texttt{I was going to meet.}} & & & \\
{\small $\sfX_{25}$: \texttt{I went to a playground.}} & & & \\
{\small $\sfX_{26}$: \texttt{I saw a movie.}} & & & \\
{\small $\sfX_{27}$: \texttt{I watched an episode of “The West Wing.”.}} & & & \\
{\small $\sfX_{29}$: \texttt{I thought museums were boring.}} & & & \\
{\small $\sfX_{30}$: \texttt{I was at a concert.}} & & & \\
{\small $\sfX_{31}$: \texttt{I went fishing.}} & & & \\
{\small $\sfX_{32}$: \texttt{I went to a restaurant.}} & & & \\
{\small $\sfX_{33}$: \texttt{I didn’t really know what a museum was, like, in a way.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did my first few months of university life in a very boring way.}} & & & \\
{\small $\sfX_{35}$: \texttt{I'd seen a book called The Art of Scoundrels.}} & & & \\
{\small $\sfX_{36}$: \texttt{I played video games.}} & & & \\
{\small $\sfX_{38}$: \texttt{A restaurant.}} & & & \\
{\small $\sfX_{41}$: \texttt{I went skiing at Lake Placid.}} & & & \\
{\small $\sfX_{42}$: \texttt{I rode a boat.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd been having a conversation with myself via texts and emails.}} & & & \\
{\small $\sfX_{44}$: \texttt{I was watching the end of Game of Thrones because I couldn’t find it anywhere.}} & & & \\
{\small $\sfX_{46}$: \texttt{I hadn’t visited a museum in many, many years.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made the mistake of thinking about art, and then I went to a gallery.}} & & & \\
{\small $\sfX_{52}$: \texttt{We waited outside for 45 minutes.}} & & & \\
{\small $\sfX_{53}$: \texttt{I just looked at art online.}} & & & \\
{\small $\sfX_{54}$: \texttt{I spent two hours in a bookstore.}} & & & \\
{\small $\sfX_{56}$: \texttt{We went to church.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd never been to a museum, which was, of course, a huge mistake.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was doing research.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been driving in circles and I was feeling like a real idiot.}} & & & \\
{\small $\sfX_{60}$: \texttt{I went to the beach.}} & & & \\
{\small $\sfX_{61}$: \texttt{I was in bed asleep.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was having a look at some of the stuff in the news.}} & & & \\
{\small $\sfX_{65}$: \texttt{I met my friend David Blum.}} & & & \\
{\small $\sfX_{67}$: \texttt{I saw a play.}} & & & \\
{\small $\sfX_{68}$: \texttt{A museum was an exhibition hall or an art gallery.}} & & & \\
{\small $\sfX_{69}$: \texttt{I bought some postcards of buildings I liked and put them in order of liking.}} & & & \\
{\small $\sfX_{70}$: \texttt{I’d attended a few lectures and meetings on the subject.}} & & & \\
{\small $\sfX_{71}$: \texttt{I took a train.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was at a cemetery.”.}} & & & \\
{\small $\sfX_{74}$: \texttt{I was at a zoo.}} & & & \\
{\small $\sfX_{75}$: \texttt{I was in a hospital.}} & & & \\
{\small $\sfX_{77}$: \texttt{I went to a music festival.}} & & & \\
{\small $\sfX_{79}$: \texttt{I had been to many museums.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not been so busy with my duties in the administration of the estate, I might have been much.}} & & & \\
{\small $\sfX_{81}$: \texttt{I was in a museum.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was at a restaurant.}} & & & \\
{\small $\sfX_{84}$: \texttt{I played some tennis, a few games of pool, and watched a film.}} & & & \\
{\small $\sfX_{85}$: \texttt{I hung out in the office.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before I knew anything about the future, I went to a museum.}} & & & \\
{\small $\sfX_{87}$: \texttt{I was in a church.}} & & & \\
{\small $\sfX_{88}$: \texttt{I had a really bad sunburn, which is apparently something you can get off of you by just hanging.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a church.}} & & & \\
{\small $\sfX_{92}$: \texttt{An auditorium.}} & & & \\
{\small $\sfX_{93}$: \texttt{I was in the city of Paris, where a day before I was watching a live soccer match that was.}} & & & \\
{\small $\sfX_{94}$: \texttt{I went to the beach.}} & & & \\
{\small $\sfX_{96}$: \texttt{I was a man of few words; I had just a few.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been to church, my grandparents’ house, and the grocery store.}} & & & \\

==> tables/raw_data/eg_copa_dev_95_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I went to a museum.}} \\
{\small $\sfA_{1}$: \texttt{The author recognized the president went to a museum.}} \\
\egtbhlt {\small $\sfA_{2}$: \texttt{I actually went to a museum.}} \\
\egtbhlt {\small $\sfA_{3}$: \texttt{i went to a museum.}} \\
{\small $\sfA_{4}$: \texttt{I stayed at the beach house watching the water slide, and I was at the playground, so the beach house was safe to a museum.}} \\
{\small $\sfA_{5}$: \texttt{I stayed in the parking lot until 2: 00, and then drove around until 2: 00 when I was let go, drove to a museum.}} \\
{\small $\sfA_{6}$: \texttt{I wanted to a museum.}} \\
{\small $\sfA_{7}$: \texttt{The next day went to a museum.}} \\
{\small $\sfA_{8}$: \texttt{no, i went to a museum.}} \\
{\small $\sfA_{9}$: \texttt{no, until i found the cash. that's where i had my money. went to a museum.}} \\
{\small $\sfA_{10}$: \texttt{I didn't go to a museum.}} \\
{\small $\sfA_{11}$: \texttt{I never went to a museum.}} \\
\egtbhlt {\small $\sfA_{12}$: \texttt{Someone went to a museum.}} \\
{\small $\sfA_{13}$: \texttt{I paid went to a museum.}} \\
{\small $\sfA_{14}$: \texttt{I went to a museum.}} \\
{\small $\sfA_{15}$: \texttt{I met a lot of people to a museum.}} \\
\egtbhlt {\small $\sfA_{16}$: \texttt{I walked to a museum.}} \\
{\small $\sfA_{17}$: \texttt{I asked my husband and I to walk to a museum.}} \\

==> tables/raw_data/eg_copa_dev_95_1_dist.txt <==
\, \\
$0$ \\
$0.1494$ \\
$0.0343$ \\
$0.0126$ \\
$0.0891$ \\
$0.2339$ \\
$0.1067$ \\
$0.1213$ \\
$0.0772$ \\
$0.4813$ \\
$0.1235$ \\
$0.1162$ \\
$0.0324$ \\
$0.0557$ \\
$0.0000$ \\
$0.0623$ \\
$0.0236$ \\
$0.0619$ \\

==> tables/raw_data/eg_copa_dev_95_1_pdy.txt <==
\, \\
$0.5329$ \\
$0.5232$ \\
$0.5152$ \\
$0.5399$ \\
$0.5582$ \\
$0.3173$ \\
$0.4911$ \\
$0.4732$ \\
$0.5391$ \\
$0.2322$ \\
$0.5751$ \\
$0.5792$ \\
$0.5049$ \\
$0.4903$ \\
$0.5329$ \\
$0.5459$ \\
$0.5559$ \\
$0.5067$ \\

==> tables/raw_data/eg_copa_dev_95_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{I had written a review and some articles on them.}} & & & \\
{\small $\sfX_{2}$: \texttt{There was a play.}} & & & \\
{\small $\sfX_{7}$: \texttt{I had been following this blog, and as I've said before, the biggest thing for me was that.}} & & & \\
{\small $\sfX_{8}$: \texttt{I did not actually have a plan, I was just going there, because I wanted to go to a.}} & & & \\
{\small $\sfX_{9}$: \texttt{I wanted to stay home.}} & & & \\
{\small $\sfX_{11}$: \texttt{We had a party to which we all came as werewolves for my birthday.}} & & & \\
{\small $\sfX_{12}$: \texttt{I was at a convention.}} & & & \\
{\small $\sfX_{14}$: \texttt{I’ve been sleeping so long each day that I need to wake up early to do some work.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had heard a lot about them.}} & & & \\
{\small $\sfX_{18}$: \texttt{I went to see a movie.}} & & & \\
{\small $\sfX_{20}$: \texttt{I was feeling pretty good, but I was super-sore.}} & & & \\
{\small $\sfX_{21}$: \texttt{I couldn't even tell you the name.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had been hearing rave reviews of it on the internet.}} & & & \\
{\small $\sfX_{26}$: \texttt{I saw a movie.}} & & & \\
{\small $\sfX_{27}$: \texttt{I watched an episode of “The West Wing.”.}} & & & \\
{\small $\sfX_{29}$: \texttt{My family had been on vacation, and we were sitting at a table, eating a delicious meal.}} & & & \\
{\small $\sfX_{30}$: \texttt{I didn’t even think about the idea of having a friend.}} & & & \\
{\small $\sfX_{32}$: \texttt{I was going to the doctor’s office to get my blood work done.}} & & & \\
{\small $\sfX_{33}$: \texttt{I didn’t really know what the term “concert hall” meant.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did my normal routine.}} & & & \\
{\small $\sfX_{35}$: \texttt{I'd seen a couple of performances over Skype.}} & & & \\
{\small $\sfX_{36}$: \texttt{I played video games.}} & & & \\
{\small $\sfX_{38}$: \texttt{A friend had asked me to go to another with them.}} & & & \\
{\small $\sfX_{41}$: \texttt{I listened to his music on YouTube every single day for months and months, until every song was completely familiar.}} & & & \\
{\small $\sfX_{42}$: \texttt{I went to a movie at the cinema and a museum.}} & & & \\
{\small $\sfX_{43}$: \texttt{I'd been having a rough day.}} & & & \\
{\small $\sfX_{44}$: \texttt{I also went to the movies.}} & & & \\
{\small $\sfX_{46}$: \texttt{I hadn’t been to one for many, many years.}} & & & \\
{\small $\sfX_{49}$: \texttt{I made sure my car was in parking lot and then I went to a concert.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one in my family had seen a live band, and I had never attended one before—not even.}} & & & \\
{\small $\sfX_{53}$: \texttt{I had not been to a live sporting event in quite some time.}} & & & \\
{\small $\sfX_{54}$: \texttt{I spent two hours in a bar.}} & & & \\
{\small $\sfX_{57}$: \texttt{I'd decided I wouldn't go to any.}} & & & \\
{\small $\sfX_{58}$: \texttt{I was really trying to get myself into the mindset of going to the theater – and it was not happening.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used to be an avid concert go-er.}} & & & \\
{\small $\sfX_{61}$: \texttt{I was working at the Apple Store, and my friend was working at the Apple Store as well, and.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was having a tough time with my life.}} & & & \\
{\small $\sfX_{65}$: \texttt{I met my friend David's parents.}} & & & \\
{\small $\sfX_{67}$: \texttt{I had been having a bit of an existential crisis, which, among other things, involved working a bit.}} & & & \\
{\small $\sfX_{68}$: \texttt{At some point in the past, I learned how to play the guitar, and I've played it a.}} & & & \\
{\small $\sfX_{69}$: \texttt{I bought some tickets for one of my favorite musicals.}} & & & \\
{\small $\sfX_{70}$: \texttt{At the entrance of the venue, I was accosted by a young, attractive, middle-class.}} & & & \\
{\small $\sfX_{71}$: \texttt{I had been at a wedding, and before that, I had been to the gym, etc.}} & & & \\
{\small $\sfX_{72}$: \texttt{I was at a party.}} & & & \\
{\small $\sfX_{74}$: \texttt{I was going to wait on line for hours for a ticket to see someone on the tour that I saw.}} & & & \\
{\small $\sfX_{75}$: \texttt{I was on a train ride with my family to a wedding.}} & & & \\
{\small $\sfX_{80}$: \texttt{Had I not been so busy with so many things, I would have taken time out to think about this.}} & & & \\
{\small $\sfX_{81}$: \texttt{I was worried I wouldn’t know what kind of music to expect.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was going to get my hair done.}} & & & \\
{\small $\sfX_{85}$: \texttt{I did not know what to expect.}} & & & \\
{\small $\sfX_{86}$: \texttt{Before I knew anything about the Beatles, I didn’t know much about them in general.}} & & & \\
{\small $\sfX_{87}$: \texttt{I was in a restaurant with a friend, and he started crying.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day before, I was in the office and saw something.}} & & & \\
{\small $\sfX_{90}$: \texttt{I was in a long chain of waiting.}} & & & \\
{\small $\sfX_{92}$: \texttt{He sent me a bunch of pictures from other events.}} & & & \\
{\small $\sfX_{93}$: \texttt{I was all excited to go.}} & & & \\
{\small $\sfX_{94}$: \texttt{I went to the beach.}} & & & \\
{\small $\sfX_{96}$: \texttt{I was a vegetarian, and I’m an introvert.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been to church, my parents’ church, and there was a band playing that evening.}} & & & \\

==> tables/raw_data/eg_copa_dev_95_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{I went to a concert.}} \\
{\small $\sfA_{1}$: \texttt{Someone was went to a concert.}} \\
{\small $\sfA_{2}$: \texttt{I was at the theater went to a concert.}} \\
{\small $\sfA_{3}$: \texttt{I was went to a concert.}} \\
{\small $\sfA_{4}$: \texttt{I went to a concert.}} \\
{\small $\sfA_{5}$: \texttt{I wanted to a concert.}} \\
{\small $\sfA_{6}$: \texttt{I walked slowly to a concert.}} \\
{\small $\sfA_{7}$: \texttt{I did not went to a concert.}} \\
{\small $\sfA_{8}$: \texttt{I never went to a concert.}} \\
{\small $\sfA_{9}$: \texttt{I couldn't went to a concert.}} \\
{\small $\sfA_{10}$: \texttt{I didn't go to a concert.}} \\
{\small $\sfA_{11}$: \texttt{I thought the music was bad, but the words were nice. I thought the words was just not to a concert.}} \\
{\small $\sfA_{12}$: \texttt{I did not go to a concert.}} \\
{\small $\sfA_{13}$: \texttt{Someone went to a concert.}} \\
\egtbhlt {\small $\sfA_{14}$: \texttt{my wife went to a concert.}} \\
{\small $\sfA_{15}$: \texttt{The manager went to a concert.}} \\
{\small $\sfA_{16}$: \texttt{I snapped to a concert.}} \\
{\small $\sfA_{17}$: \texttt{I wanted to a concert.}} \\
{\small $\sfA_{18}$: \texttt{I got to see a movie to a concert.}} \\

==> tables/raw_data/eg_copa_dev_95_2_dist.txt <==
\, \\
$0$ \\
$0.0767$ \\
$0.1090$ \\
$0.0602$ \\
$0.0000$ \\
$0.1685$ \\
$0.0970$ \\
$0.1403$ \\
$0.1781$ \\
$0.1572$ \\
$0.1580$ \\
$0.3213$ \\
$0.1325$ \\
$0.0430$ \\
$0.0366$ \\
$0.0584$ \\
$0.0582$ \\
$0.1685$ \\
$0.0784$ \\

==> tables/raw_data/eg_copa_dev_95_2_pdy.txt <==
\, \\
$0.5406$ \\
$0.5021$ \\
$0.5201$ \\
$0.5541$ \\
$0.5406$ \\
$0.5018$ \\
$0.5646$ \\
$0.5764$ \\
$0.5857$ \\
$0.5964$ \\
$0.5753$ \\
$0.4588$ \\
$0.5647$ \\
$0.5401$ \\
$0.5379$ \\
$0.5230$ \\
$0.5190$ \\
$0.5018$ \\
$0.5551$ \\

==> tables/raw_data/eg_copa_dev_98_1_cov.txt <==
{\small $\sfX_{2}$: \texttt{There was the phone, and that was a \$50 bill.}} & & & \\
{\small $\sfX_{3}$: \texttt{We couldn't afford to have a computer at home at all.}} & & & \\
{\small $\sfX_{5}$: \texttt{My phone cost at least £35 to fix.}} & & & \\
{\small $\sfX_{8}$: \texttt{It had cost only a small amount, so I didn’t expect to pay much, but.}} & & & \\
{\small $\sfX_{10}$: \texttt{I bought a computer that was a few years older from a friend who had no use for it.}} & & & \\
{\small $\sfX_{11}$: \texttt{It was a slow computer.}} & & & \\
{\small $\sfX_{12}$: \texttt{It was just a waste of money.}} & & & \\
{\small $\sfX_{13}$: \texttt{I had a Macintosh which I got second hand from a friend in 1994.}} & & & \\
{\small $\sfX_{14}$: \texttt{It was the printer.}} & & & \\
{\small $\sfX_{15}$: \texttt{It had been my iMovie.}} & & & \\
{\small $\sfX_{16}$: \texttt{I had heard a rumor that Linux made your computer faster.}} & & & \\
{\small $\sfX_{17}$: \texttt{It was very cheap, but I would put the computer on, it would work for a couple of.}} & & & \\
{\small $\sfX_{18}$: \texttt{It went through three service centers.}} & & & \\
{\small $\sfX_{20}$: \texttt{I was using a laptop, which I was given.}} & & & \\
{\small $\sfX_{21}$: \texttt{It couldn't even print.}} & & & \\
{\small $\sfX_{22}$: \texttt{It was a lot of hand-holding.}} & & & \\
{\small $\sfX_{23}$: \texttt{We could fix computers for free.}} & & & \\
{\small $\sfX_{25}$: \texttt{I had a Sony Vaio that was on its last legs after 2 years and the motherboard died.}} & & & \\
{\small $\sfX_{26}$: \texttt{I had a Toshiba laptop that I'd used for a while and it suddenly stopped.}} & & & \\
{\small $\sfX_{27}$: \texttt{It had been cheap.}} & & & \\
{\small $\sfX_{29}$: \texttt{My family had been unable to afford it for more than a couple of months at a time.}} & & & \\
{\small $\sfX_{30}$: \texttt{It was still functioning at the old owner’s house, and she hadn’t gotten.}} & & & \\
{\small $\sfX_{31}$: \texttt{It was a \$500 laptop.}} & & & \\
{\small $\sfX_{32}$: \texttt{I had a cheap laptop, but it was hard to set up and didn't play games.}} & & & \\
{\small $\sfX_{33}$: \texttt{Only a fraction of the population could afford a computer.}} & & & \\
{\small $\sfX_{34}$: \texttt{I used to work for a startup that was bought by AOL.}} & & & \\
{\small $\sfX_{36}$: \texttt{He needed to replace my motherboard.}} & & & \\
{\small $\sfX_{38}$: \texttt{The police had come and talked to him.}} & & & \\
{\small $\sfX_{40}$: \texttt{A lot of computer work was done by hand, using a typewriter.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were using a more outdated model with a hard drive that was too small.}} & & & \\
{\small $\sfX_{42}$: \texttt{It was a \$500-and-up Mac SE.}} & & & \\
{\small $\sfX_{43}$: \texttt{It wasn’t.}} & & & \\
{\small $\sfX_{44}$: \texttt{The computer was free of charge.}} & & & \\
{\small $\sfX_{46}$: \texttt{The screen had already been replaced three times and still wasn’t working properly.}} & & & \\
{\small $\sfX_{47}$: \texttt{It was a PDP 11/23.}} & & & \\
{\small $\sfX_{49}$: \texttt{My laptop crashed after only a few weeks of heavy use.}} & & & \\
{\small $\sfX_{51}$: \texttt{There was the computer that broke because my dog sat on the keyboard.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one wanted my computer.}} & & & \\
{\small $\sfX_{53}$: \texttt{It had cost him \$50,000 just to get to the point where he could fix the computer.}} & & & \\
{\small $\sfX_{54}$: \texttt{I just did the normal Windows thing.}} & & & \\
{\small $\sfX_{56}$: \texttt{The laptop could’ve been used to run a web site, or a business, or anything.}} & & & \\
{\small $\sfX_{57}$: \texttt{It was expensive to even be a computer.}} & & & \\
{\small $\sfX_{58}$: \texttt{I couldn’t get the machine to boot up.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had an Apple IIe and a Commodore 64.}} & & & \\
{\small $\sfX_{60}$: \texttt{I used a laptop.}} & & & \\
{\small $\sfX_{61}$: \texttt{We couldn't afford to buy a new computer.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was using a different computer, which I'd bought in 2005.}} & & & \\
{\small $\sfX_{65}$: \texttt{They couldn’t afford that.”.}} & & & \\
{\small $\sfX_{67}$: \texttt{I had been a pretty heavy Windows user but, as I mentioned, I've come around to Linux.}} & & & \\
{\small $\sfX_{69}$: \texttt{My mother’s desktop had died and she had bought a new one.}} & & & \\
{\small $\sfX_{70}$: \texttt{We had a black and white CRT (Cathode Ray Tube.}} & & & \\
{\small $\sfX_{72}$: \texttt{The house was just a place where we live in.}} & & & \\
{\small $\sfX_{74}$: \texttt{When the PC was in a bad state, he had just bought it.}} & & & \\
{\small $\sfX_{75}$: \texttt{I had bought a new one.}} & & & \\
{\small $\sfX_{77}$: \texttt{My computer > > > > > was a Gateway and that was a pain in the butt.}} & & & \\
{\small $\sfX_{80}$: \texttt{It worked for about 4 years.}} & & & \\
{\small $\sfX_{81}$: \texttt{It was a hand-me-down.}} & & & \\
{\small $\sfX_{82}$: \texttt{It was a piece of hardware that cost more than a new car.}} & & & \\
{\small $\sfX_{83}$: \texttt{I was using a Mac, which I actually still have.}} & & & \\
{\small $\sfX_{84}$: \texttt{We played with other computers, and we didn’t have a Mac.}} & & & \\
{\small $\sfX_{85}$: \texttt{I did not experience the issue.}} & & & \\
{\small $\sfX_{86}$: \texttt{It was running Windows XP, so it was pretty much just Windows 7 on the hardware in itself.}} & & & \\
{\small $\sfX_{87}$: \texttt{They were in a situation where they had to get a different phone for almost all of the employees because.}} & & & \\
{\small $\sfX_{88}$: \texttt{The company was charging \$100 to \$250 per hour and charging a minimum of \$1,000.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to live with the sound effects.”.}} & & & \\
{\small $\sfX_{91}$: \texttt{I wrote a book on the topic.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd never had to go to a shop to have a machine fixed.}} & & & \\
{\small $\sfX_{93}$: \texttt{I always used the keyboard as a mouse.}} & & & \\
{\small $\sfX_{94}$: \texttt{It was a \$2000.}} & & & \\
{\small $\sfX_{96}$: \texttt{I would spend 2 weeks setting up a new computer just to go to work and then I'd spend.}} & & & \\
{\small $\sfX_{98}$: \texttt{I had only been able to play games where players used a joystick.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money, but he was a young man with no job experience, so.}} & & & \\

==> tables/raw_data/eg_copa_dev_98_1_d.txt <==
{\small $\sfE_1$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{1}$: \texttt{The computer ran faster than the radio because the radio had expensive to fix.}} \\
{\small $\sfA_{2}$: \texttt{The computer was worth much less than the phone, because the phone was expensive to fix.}} \\
{\small $\sfA_{3}$: \texttt{The computer was faster than the television because the television was expensive to fix.}} \\
{\small $\sfA_{4}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{5}$: \texttt{The computer was expensive to use even though compared to the stove because the stove was fantastic.}} \\
{\small $\sfA_{6}$: \texttt{The computer was expensive to buy but the website was worth much less. The website was so expensive.}} \\
{\small $\sfA_{7}$: \texttt{The computer was expensive to buy.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{The software was expensive to fix.}} \\
{\small $\sfA_{9}$: \texttt{They was expensive to fix.}} \\
{\small $\sfA_{10}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{11}$: \texttt{The computer helped the repairman more than it helped the computer because the computer helped expensive to fix.}} \\
{\small $\sfA_{12}$: \texttt{The computer was supposed to be expensive to fix.}} \\
{\small $\sfA_{13}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{14}$: \texttt{The computer was expensive to fix but the software was worth the price, as the software was simple.}} \\
{\small $\sfA_{15}$: \texttt{The computer was expensive to fix. And Kyle had no money.}} \\
{\small $\sfA_{16}$: \texttt{The computer was expensive to fix. I wouldn't need to return the chair, but I still could afford the sofa, as the chair was fantastic for our family's comfort.}} \\
{\small $\sfA_{17}$: \texttt{But the computer was expensive to fix.}} \\
{\small $\sfA_{18}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{19}$: \texttt{The computer was easy to move expensive to fix.}} \\
{\small $\sfA_{20}$: \texttt{The computer was efficient to expensive to fix.}} \\
{\small $\sfA_{21}$: \texttt{The computer was a better choice than the television because the television was expensive to fix.}} \\
{\small $\sfA_{22}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{23}$: \texttt{The computer was expensive to afford.}} \\
{\small $\sfA_{24}$: \texttt{The computer was expensive to buy.}} \\
{\small $\sfA_{25}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{26}$: \texttt{More important buildings was expensive to fix.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{The laptop was expensive to fix.}} \\

==> tables/raw_data/eg_copa_dev_98_1_dist.txt <==
\, \\
$0.0000$ \\
$0.1458$ \\
$0.1596$ \\
$0.1585$ \\
$0.0000$ \\
$0.2327$ \\
$0.2711$ \\
$0.0594$ \\
$0.0336$ \\
$0.0574$ \\
$0.0000$ \\
$0.2240$ \\
$0.0594$ \\
$0.0000$ \\
$0.2709$ \\
$0.0979$ \\
$0.2283$ \\
$0.2157$ \\
$0.0000$ \\
$0.0626$ \\
$0.0446$ \\
$0.2016$ \\
$0.0000$ \\
$0.0396$ \\
$0.0594$ \\
$0.0000$ \\
$0.1087$ \\
$0.0189$ \\

==> tables/raw_data/eg_copa_dev_98_1_interv.txt <==
\, \\
{\small $\sfE_1$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{1}$: \texttt{The computer ran faster than the radio because the radio had expensive to fix.}} \\
{\small $\sfA_{2}$: \texttt{The computer was worth much less than the phone, because the phone was expensive to fix.}} \\
{\small $\sfA_{3}$: \texttt{The computer was faster than the television because the television was expensive to fix.}} \\
{\small $\sfA_{4}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{5}$: \texttt{The computer was expensive to use even though compared to the stove because the stove was fantastic.}} \\
{\small $\sfA_{6}$: \texttt{The computer was expensive to buy but the website was worth much less. The website was so expensive.}} \\
{\small $\sfA_{7}$: \texttt{The computer was expensive to buy.}} \\
\egtbhlt {\small $\sfA_{8}$: \texttt{The software was expensive to fix.}} \\
{\small $\sfA_{9}$: \texttt{They was expensive to fix.}} \\
{\small $\sfA_{10}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{11}$: \texttt{The computer helped the repairman more than it helped the computer because the computer helped expensive to fix.}} \\
{\small $\sfA_{12}$: \texttt{The computer was supposed to be expensive to fix.}} \\
{\small $\sfA_{13}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{14}$: \texttt{The computer was expensive to fix but the software was worth the price, as the software was simple.}} \\
{\small $\sfA_{15}$: \texttt{The computer was expensive to fix. And Kyle had no money.}} \\
{\small $\sfA_{16}$: \texttt{The computer was expensive to fix. I wouldn't need to return the chair, but I still could afford the sofa, as the chair was fantastic for our family's comfort.}} \\
{\small $\sfA_{17}$: \texttt{But the computer was expensive to fix.}} \\
{\small $\sfA_{18}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{19}$: \texttt{The computer was easy to move expensive to fix.}} \\
{\small $\sfA_{20}$: \texttt{The computer was efficient to expensive to fix.}} \\
{\small $\sfA_{21}$: \texttt{The computer was a better choice than the television because the television was expensive to fix.}} \\
{\small $\sfA_{22}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{23}$: \texttt{The computer was expensive to afford.}} \\
{\small $\sfA_{24}$: \texttt{The computer was expensive to buy.}} \\
{\small $\sfA_{25}$: \texttt{The computer was expensive to fix.}} \\
{\small $\sfA_{26}$: \texttt{More important buildings was expensive to fix.}} \\
\egtbhlt {\small $\sfA_{27}$: \texttt{The laptop was expensive to fix.}} \\

==> tables/raw_data/eg_copa_dev_98_1_pdy.txt <==
\, \\
$0.4917$ \\
$0.4797$ \\
$0.4766$ \\
$0.4534$ \\
$0.4917$ \\
$0.4499$ \\
$0.4682$ \\
$0.5022$ \\
$0.4839$ \\
$0.4671$ \\
$0.4917$ \\
$0.4846$ \\
$0.5067$ \\
$0.4917$ \\
$0.4862$ \\
$0.5078$ \\
$0.4784$ \\
$0.2301$ \\
$0.4917$ \\
$0.4960$ \\
$0.5067$ \\
$0.4383$ \\
$0.4917$ \\
$0.4939$ \\
$0.5022$ \\
$0.4917$ \\
$0.4355$ \\
$0.4953$ \\

==> tables/raw_data/eg_copa_dev_99_1_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd had a bad day, a rough one.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the woman who'd been waiting on someone, like, for hours and just when.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had asked for a cigarette, which I had refused.}} & & & \\
{\small $\sfX_{9}$: \texttt{She seemed to have lost all color and had all her movements been slow and monotonous.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had said a couple of words, and I was just sitting.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been in a good mood.}} & & & \\
{\small $\sfX_{14}$: \texttt{So was I..}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been a happy-go-lucky woman.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been in a good mood.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through a divorce with the man she had planned to marry.}} & & & \\
{\small $\sfX_{20}$: \texttt{I didn't know her, but I was sitting at the table, and she came over and.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even speak.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a little worse.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been a bundle of joy.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had been very happy.}} & & & \\
{\small $\sfX_{26}$: \texttt{She had been happy.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her voice was high and chipper.}} & & & \\
{\small $\sfX_{29}$: \texttt{The conversation had been going well.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had been smiling.}} & & & \\
{\small $\sfX_{32}$: \texttt{She was very warm and friendly.}} & & & \\
{\small $\sfX_{33}$: \texttt{She didn’t mind what people thought or said, but she was getting a bit tired.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did not mind.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just as bad.}} & & & \\
{\small $\sfX_{38}$: \texttt{She'd had the night off.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at his house.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been having a conversation with her husband.}} & & & \\
{\small $\sfX_{44}$: \texttt{The mood was good enough for you to be able to take a little time out to play something.}} & & & \\
{\small $\sfX_{46}$: \texttt{Life hadn’t been much better for her, and it wasn’t going the.}} & & & \\
{\small $\sfX_{49}$: \texttt{She'd been smiling.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to talk to him at all, but now she could not get her husband.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been in quite good one.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been crying, and she'd been doing that a bit more than usual.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been driving in the country on holiday.}} & & & \\
{\small $\sfX_{60}$: \texttt{She seemed cheerful, though a little more relaxed than usual—that was normal, I knew.}} & & & \\
{\small $\sfX_{61}$: \texttt{She was in good mood.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was having a good time with her.”.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been happy.}} & & & \\
{\small $\sfX_{68}$: \texttt{She had been playing a game of Go, a board game with a complex and highly mathematical set.}} & & & \\
{\small $\sfX_{70}$: \texttt{She’d been in a better mood.}} & & & \\
{\small $\sfX_{71}$: \texttt{She had been at her desk, working, and she was in a bad mood after lunch.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a normal woman; now she was in a bad mood and she wanted to vent it.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was going perfectly.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t give much notice.}} & & & \\
{\small $\sfX_{77}$: \texttt{She had been in an even worse mood when she and her husband had discovered that.}} & & & \\
{\small $\sfX_{80}$: \texttt{She was pretty calm and had a smile on her face.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was pleasant, and had been asking me a lot of questions about my work, then talking.}} & & & \\
{\small $\sfX_{84}$: \texttt{She had been in a better mood.}} & & & \\
{\small $\sfX_{85}$: \texttt{She had been in a bad mood.}} & & & \\
{\small $\sfX_{86}$: \texttt{She'd been in a good mood, but when you got to the point where you can't.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was in a good mood.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day had gone well, she thought.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to ask her three times to change her clothes.}} & & & \\
{\small $\sfX_{91}$: \texttt{She was a bit on the shy side, almost the type who got embarrassed doing things such as.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been in the middle of a nap.}} & & & \\
{\small $\sfX_{93}$: \texttt{She always greeted me with a smile, "Hello, Mr. Kondo.}} & & & \\
{\small $\sfX_{96}$: \texttt{The sun was shining, everything was going well, and her husband was in the right mood.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had been cheerful, joking, telling stories, laughing.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money, she didn't have to work as much, they had a great.}} & & & \\

==> tables/raw_data/eg_copa_dev_99_1_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The woman was in a bad mood.}} \\
{\small $\sfA_{1}$: \texttt{The woman told Tanya to keep exercising even though she was in in a bad mood.}} \\
{\small $\sfA_{2}$: \texttt{The woman loved being on the train in a bad mood.}} \\
{\small $\sfA_{3}$: \texttt{The woman was having trouble opening the champagne bottle when she accidentally broke the crack in a bad mood.}} \\
{\small $\sfA_{4}$: \texttt{Monica was in a bad mood.}} \\
{\small $\sfA_{5}$: \texttt{Her boyfriend was in a bad mood.}} \\
{\small $\sfA_{6}$: \texttt{The child was in a bad mood.}} \\
{\small $\sfA_{7}$: \texttt{The woman was not happy in a bad mood.}} \\
{\small $\sfA_{8}$: \texttt{The woman took care of her things well while ignoring the man's since the man was in a bad mood.}} \\
{\small $\sfA_{9}$: \texttt{The woman was not moody in a bad mood.}} \\
{\small $\sfA_{10}$: \texttt{Emily could calm Natalie down during the bad time but Natalie was in a bad mood.}} \\
{\small $\sfA_{11}$: \texttt{Emily was in a bad mood.}} \\
{\small $\sfA_{12}$: \texttt{No matter how things turned out, the woman was in a bad mood.}} \\
{\small $\sfA_{13}$: \texttt{The woman was smiling in a bad mood.}} \\
{\small $\sfA_{14}$: \texttt{The woman was awake in a bad mood.}} \\
{\small $\sfA_{15}$: \texttt{The woman was in a bad mood.}} \\
{\small $\sfA_{16}$: \texttt{The man was in a bad mood.}} \\

==> tables/raw_data/eg_copa_dev_99_1_dist.txt <==
\, \\
$0$ \\
$0.1292$ \\
$0.1004$ \\
$0.2292$ \\
$0.0766$ \\
$0.0499$ \\
$0.0395$ \\
$0.0923$ \\
$0.3140$ \\
$0.1505$ \\
$0.2425$ \\
$0.0731$ \\
$0.2385$ \\
$0.0631$ \\
$0.0438$ \\
$0.0000$ \\
$0.0477$ \\

==> tables/raw_data/eg_copa_dev_99_1_pdy.txt <==
\, \\
$0.4934$ \\
$0.4794$ \\
$0.4777$ \\
$0.4015$ \\
$0.4860$ \\
$0.4961$ \\
$0.4747$ \\
$0.4917$ \\
$0.4371$ \\
$0.4920$ \\
$0.3893$ \\
$0.4696$ \\
$0.3909$ \\
$0.4832$ \\
$0.4877$ \\
$0.4934$ \\
$0.4846$ \\

==> tables/raw_data/eg_copa_dev_99_2_cov.txt <==
{\small $\sfX_{1}$: \texttt{She'd had a bad day, a rough one.}} & & & \\
{\small $\sfX_{2}$: \texttt{There had been the woman who'd been waiting on someone, like, for hours and just when.}} & & & \\
{\small $\sfX_{8}$: \texttt{She had asked for a cigarette, which I had refused.}} & & & \\
{\small $\sfX_{9}$: \texttt{She seemed to have lost all color and had all her movements been slow and monotonous.}} & & & \\
{\small $\sfX_{11}$: \texttt{She had said a couple of words, and I was just sitting.}} & & & \\
{\small $\sfX_{12}$: \texttt{She had been in a good mood.}} & & & \\
{\small $\sfX_{14}$: \texttt{So was I..}} & & & \\
{\small $\sfX_{16}$: \texttt{She had been a happy-go-lucky woman.}} & & & \\
{\small $\sfX_{17}$: \texttt{She had been in a good mood.}} & & & \\
{\small $\sfX_{18}$: \texttt{She went through a divorce with the man she had planned to marry.}} & & & \\
{\small $\sfX_{20}$: \texttt{I didn't know her, but I was sitting at the table, and she came over and.}} & & & \\
{\small $\sfX_{21}$: \texttt{She couldn't even speak.}} & & & \\
{\small $\sfX_{22}$: \texttt{She was a little worse.}} & & & \\
{\small $\sfX_{23}$: \texttt{She'd been a bundle of joy.}} & & & \\
{\small $\sfX_{25}$: \texttt{She had been very happy.}} & & & \\
{\small $\sfX_{26}$: \texttt{She had been happy.}} & & & \\
{\small $\sfX_{27}$: \texttt{Her voice was high and chipper.}} & & & \\
{\small $\sfX_{29}$: \texttt{The conversation had been going well.}} & & & \\
{\small $\sfX_{30}$: \texttt{However, she had been smiling.}} & & & \\
{\small $\sfX_{32}$: \texttt{She was very warm and friendly.}} & & & \\
{\small $\sfX_{33}$: \texttt{She didn’t mind what people thought or said, but she was getting a bit tired.}} & & & \\
{\small $\sfX_{34}$: \texttt{I did not mind.}} & & & \\
{\small $\sfX_{36}$: \texttt{He'd been just as bad.}} & & & \\
{\small $\sfX_{38}$: \texttt{She'd had the night off.}} & & & \\
{\small $\sfX_{41}$: \texttt{They were at his house.}} & & & \\
{\small $\sfX_{43}$: \texttt{She'd been having a conversation with her husband.}} & & & \\
{\small $\sfX_{44}$: \texttt{The mood was good enough for you to be able to take a little time out to play something.}} & & & \\
{\small $\sfX_{46}$: \texttt{Life hadn’t been much better for her, and it wasn’t going the.}} & & & \\
{\small $\sfX_{49}$: \texttt{She'd been smiling.}} & & & \\
{\small $\sfX_{52}$: \texttt{No one had seen her.}} & & & \\
{\small $\sfX_{53}$: \texttt{She had not wanted to talk to him at all, but now she could not get her husband.}} & & & \\
{\small $\sfX_{54}$: \texttt{She’d been in quite good one.}} & & & \\
{\small $\sfX_{57}$: \texttt{She'd been crying, and she'd been doing that a bit more than usual.}} & & & \\
{\small $\sfX_{59}$: \texttt{We had been driving in the country on holiday.}} & & & \\
{\small $\sfX_{60}$: \texttt{She seemed cheerful, though a little more relaxed than usual—that was normal, I knew.}} & & & \\
{\small $\sfX_{61}$: \texttt{She was in good mood.}} & & & \\
{\small $\sfX_{63}$: \texttt{I was having a good time with her.”.}} & & & \\
{\small $\sfX_{65}$: \texttt{She'd been happy.}} & & & \\
{\small $\sfX_{68}$: \texttt{She had been playing a game of Go, a board game with a complex and highly mathematical set.}} & & & \\
{\small $\sfX_{70}$: \texttt{She’d been in a better mood.}} & & & \\
{\small $\sfX_{71}$: \texttt{She had been at her desk, working, and she was in a bad mood after lunch.}} & & & \\
{\small $\sfX_{72}$: \texttt{She was a normal woman; now she was in a bad mood and she wanted to vent it.}} & & & \\
{\small $\sfX_{74}$: \texttt{Everything was going perfectly.}} & & & \\
{\small $\sfX_{75}$: \texttt{I didn’t give much notice.}} & & & \\
{\small $\sfX_{77}$: \texttt{She had been in an even worse mood when she and her husband had discovered that.}} & & & \\
{\small $\sfX_{80}$: \texttt{She was pretty calm and had a smile on her face.}} & & & \\
{\small $\sfX_{81}$: \texttt{She was pleasant, and had been asking me a lot of questions about my work, then talking.}} & & & \\
{\small $\sfX_{84}$: \texttt{She had been in a better mood.}} & & & \\
{\small $\sfX_{85}$: \texttt{She had been in a bad mood.}} & & & \\
{\small $\sfX_{86}$: \texttt{She'd been in a good mood, but when you got to the point where you can't.}} & & & \\
{\small $\sfX_{87}$: \texttt{She was in a good mood.}} & & & \\
{\small $\sfX_{88}$: \texttt{The day had gone well, she thought.}} & & & \\
{\small $\sfX_{90}$: \texttt{I had to ask her three times to change her clothes.}} & & & \\
{\small $\sfX_{91}$: \texttt{She was a bit on the shy side, almost the type who got embarrassed doing things such as.}} & & & \\
{\small $\sfX_{92}$: \texttt{He'd been in the middle of a nap.}} & & & \\
{\small $\sfX_{93}$: \texttt{She always greeted me with a smile, "Hello, Mr. Kondo.}} & & & \\
{\small $\sfX_{96}$: \texttt{The sun was shining, everything was going well, and her husband was in the right mood.}} & & & \\
{\small $\sfX_{98}$: \texttt{She had been cheerful, joking, telling stories, laughing.}} & & & \\
{\small $\sfX_{100}$: \texttt{There was plenty of money, she didn't have to work as much, they had a great.}} & & & \\

==> tables/raw_data/eg_copa_dev_99_2_d.txt <==
\, \\
{\small $\sfE_1$: \texttt{The woman was in a bad mood.}} \\
{\small $\sfA_{1}$: \texttt{The woman told Tanya to keep exercising even though she was in in a bad mood.}} \\
{\small $\sfA_{2}$: \texttt{The woman loved being on the train in a bad mood.}} \\
{\small $\sfA_{3}$: \texttt{The woman was having trouble opening the champagne bottle when she accidentally broke the crack in a bad mood.}} \\
{\small $\sfA_{4}$: \texttt{Monica was in a bad mood.}} \\
{\small $\sfA_{5}$: \texttt{Her boyfriend was in a bad mood.}} \\
{\small $\sfA_{6}$: \texttt{The child was in a bad mood.}} \\
{\small $\sfA_{7}$: \texttt{The woman was not happy in a bad mood.}} \\
{\small $\sfA_{8}$: \texttt{The woman took care of her things well while ignoring the man's since the man was in a bad mood.}} \\
{\small $\sfA_{9}$: \texttt{The woman was not moody in a bad mood.}} \\
{\small $\sfA_{10}$: \texttt{Emily could calm Natalie down during the bad time but Natalie was in a bad mood.}} \\
{\small $\sfA_{11}$: \texttt{Emily was in a bad mood.}} \\
{\small $\sfA_{12}$: \texttt{No matter how things turned out, the woman was in a bad mood.}} \\
{\small $\sfA_{13}$: \texttt{The woman was smiling in a bad mood.}} \\
{\small $\sfA_{14}$: \texttt{The woman was awake in a bad mood.}} \\
{\small $\sfA_{15}$: \texttt{The woman was in a bad mood.}} \\
{\small $\sfA_{16}$: \texttt{The man was in a bad mood.}} \\

==> tables/raw_data/eg_copa_dev_99_2_dist.txt <==
\, \\
$0$ \\
$0.1292$ \\
$0.1004$ \\
$0.2292$ \\
$0.0766$ \\
$0.0499$ \\
$0.0395$ \\
$0.0923$ \\
$0.3140$ \\
$0.1505$ \\
$0.2425$ \\
$0.0731$ \\
$0.2385$ \\
$0.0631$ \\
$0.0438$ \\
$0.0000$ \\
$0.0477$ \\

==> tables/raw_data/eg_copa_dev_99_2_pdy.txt <==
\, \\
$0.5047$ \\
$0.4935$ \\
$0.4920$ \\
$0.4974$ \\
$0.5148$ \\
$0.5090$ \\
$0.4963$ \\
$0.5107$ \\
$0.4530$ \\
$0.5328$ \\
$0.4041$ \\
$0.5159$ \\
$0.4953$ \\
$0.5129$ \\
$0.5083$ \\
$0.5047$ \\
$0.5012$ \\
